Neural Video Coding under Limited Delay: Theoretical Optimality and System Design

Traditional neural video compression (NVC) methods predominantly follow strictly causal predictive-coding paradigm, treating zero-frame delay as a fixed constraint rather than delay as an explicit design parameter. From an information-theoretic perspective, allowing limited frame delay enables a codec to exploit correlations with future frames within the delay window, thereby reducing uncertainty that is inaccessible to strictly causal prediction and potentially improving the rate-distortion tradeoff. In this work, we formalize this intuition through a rigorous rate-distortion analysis builds on the clique factorization of Markov networks, and propose Graph-Factored Sequential Coding (GFSC), a principled framework for sequential video coding under limited delay. To our knowledge, we provide the first theoretical result showing that, for general $K$-order Markov sources with positive distributions, a $K$-frame delay is sufficient to attain joint-coding rate-distortion optimality over a nontrivial distortion region, a guarantee unavailable to zero-delay causal coding in general. In practice, we instantiate GFSC through lightweight neural modules, allowing existing causal predictive codecs to be augmented without modifying their core architectures. Experiments across multiple NVC models and datasets show that GFSC consistently improves rate-distortion performance over the corresponding causal counterparts. Under matched delay budgets, GFSC also achieves competitive performance compared with representative bidirectional codecs.

==> imgs/UVG_partial_correlation_vs_lag.csv <==
lag,mean_absolute_partial_correlation
0,1
1,0.27560406160293954
2,0.096164524464126933
3,0.054295550098252654
4,0.033520342624806139
5,0.050132437385382388
6,0.027251663093719739
7,0.045486802404778953
8,0.037598231120925696
9,0.029718994531326287
10,0.032365173273373585
11,0.023834267838848327
12,0.025532991309060477
13,0.023490242354190942
14,0.01861186438266374
15,0.027670463277482592
16,0.018804859340250328
17,0.022330429934538383
18,0.019527916073248729
19,0.012836052569735199
20,0.016563534769373323
21,0.015151270389739086
22,0.01538666768846631
23,0.013446237239122784
24,0.0096780037074355452
25,0.01178932404519864
26,0.009423689777357783
27,0.017496816377128792
28,0.011033048508475349
29,0.011945074890390171
30,0.018690139338894494
31,0.0062905293929852637


==> imgs/dat/jc_D1_0.1.dat <==
1.000000000000000021e-03 6.158140765873110212e+00
4.307692307692307515e-03 5.104683163914853772e+00
7.615384615384615009e-03 4.693682314903851349e+00
1.092307692307692424e-02 4.433487065191314969e+00
1.423076923076923087e-02 4.242669894685500154e+00
1.753846153846153749e-02 4.091915617861284993e+00
2.084615384615384759e-02 3.967286104266720237e+00
2.415384615384615422e-02 3.861050250497842562e+00
2.746153846153846084e-02 3.768470492929106186e+00
3.076923076923076747e-02 3.686432530056293899e+00
3.407692307692307410e-02 3.612779180666147116e+00
3.738461538461538419e-02 3.545954373140765892e+00
4.069230769230769429e-02 3.484798668886643469e+00
4.399999999999999745e-02 3.428424956554461556e+00
4.730769230769230754e-02 3.376139324830355282e+00
5.061538461538461070e-02 3.327388738076035413e+00
5.392307692307692080e-02 3.281725307938344383e+00
5.723076923076923089e-02 3.238781219389640587e+00
6.053846153846153405e-02 3.198250712189913081e+00
6.384615384615384415e-02 3.159876861826512506e+00
6.715384615384614730e-02 3.123441703128936098e+00
7.046153846153846434e-02 3.088758730895184268e+00
7.376923076923076750e-02 3.055667122434591043e+00
7.707692307692307065e-02 3.024027228346052087e+00
8.038461538461538769e-02 2.993717011459533506e+00
8.369230769230769085e-02 2.964629204318486533e+00
8.699999999999999400e-02 2.936669017948746241e+00
9.030769230769229716e-02 2.909752278388630486e+00
9.361538461538461420e-02 2.883803898586791981e+00
9.692307692307691736e-02 2.858756615750016827e+00
1.002307692307692205e-01 2.834549940659588874e+00
1.035384615384615375e-01 2.811129277638497737e+00
1.068461538461538407e-01 2.788445182952959733e+00
1.101538461538461439e-01 2.766452736311527882e+00
1.134615384615384609e-01 2.745111005375373114e+00
1.167692307692307641e-01 2.724382587235923303e+00
1.200769230769230672e-01 2.704233213954701842e+00
1.233846153846153842e-01 2.684631411716195792e+00
1.266923076923076874e-01 2.665548205080479072e+00
1.300000000000000044e-01 2.646956859358883030e+00
1.333076923076922937e-01 2.628832655363571469e+00
1.366153846153846108e-01 2.611152691768603429e+00
1.399230769230769278e-01 2.593895711117912839e+00
1.432307692307692171e-01 2.577041946164259301e+00
1.465384615384615341e-01 2.560572983753313991e+00
1.498461538461538511e-01 2.544471643902485258e+00
1.531538461538461404e-01 2.528721872083405042e+00
1.564615384615384575e-01 2.513308643014906085e+00
1.597692307692307745e-01 2.498217874521332149e+00
1.630769230769230638e-01 2.483436350218375388e+00
1.663846153846153808e-01 2.468951649962666917e+00
1.696923076923076701e-01 2.454752087147964890e+00
1.729999999999999871e-01 2.440826652054747914e+00
1.763076923076923042e-01 2.427164960565203700e+00
1.796153846153845934e-01 2.413757207645144121e+00
1.829230769230769105e-01 2.400594125070828255e+00
1.862307692307692275e-01 2.387666942944187909e+00
1.895384615384615168e-01 2.374967354596205560e+00
1.928461538461538338e-01 2.362487484526686554e+00
1.961538461538461509e-01 2.350219859070545869e+00
1.994615384615384401e-01 2.338157379517008749e+00
2.027692307692307572e-01 2.326293297439630425e+00
2.060769230769230742e-01 2.314621192022466634e+00
2.093846153846153635e-01 2.303134949191659064e+00
2.126923076923076805e-01 2.291828742382621353e+00
2.159999999999999976e-01 2.280697014791375654e+00
2.193076923076922868e-01 2.269734462974680067e+00
2.226153846153846039e-01 2.258936021677794059e+00
2.259230769230769209e-01 2.248296849781230566e+00
2.292307692307692102e-01 2.237812317268894180e+00
2.325384615384615272e-01 2.227477993129802769e+00
2.358461538461538443e-01 2.217289634114267383e+00
2.391538461538461335e-01 2.207243174273123998e+00
2.424615384615384506e-01 2.197334715215468304e+00
2.457692307692307676e-01 2.187560517026477580e+00
2.490769230769230569e-01 2.177916989792373137e+00
2.523846153846153739e-01 2.168400685684446216e+00
2.556923076923076632e-01 2.159008291558484061e+00
2.590000000000000080e-01 2.149736622029833288e+00
2.623076923076922973e-01 2.140582612987888655e+00
2.656153846153845866e-01 2.131543315516962966e+00
2.689230769230769313e-01 2.122615890193356947e+00
2.722307692307692206e-01 2.113797601731040920e+00
2.755384615384615099e-01 2.105085813950675622e+00
2.788461538461538547e-01 2.096477985048826653e+00
2.821538461538461440e-01 2.087971663146129142e+00
2.854615384615384333e-01 2.079564482094893307e+00
2.887692307692307780e-01 2.071254157528219064e+00
2.920769230769230673e-01 2.063038483134111534e+00
2.953846153846153566e-01 2.054915327139397174e+00
2.986923076923077014e-01 2.046882628989417086e+00
3.019999999999999907e-01 2.038938396210570492e+00
3.053076923076922800e-01 2.031080701443739756e+00
3.086153846153846247e-01 2.023307679637565748e+00
3.119230769230769140e-01 2.015617525391338649e+00
3.152307692307692033e-01 2.008008490438033089e+00
3.185384615384615481e-01 2.000478881258716868e+00
3.218461538461538374e-01 1.993027056820185550e+00
3.251538461538461267e-01 1.985651426428259869e+00
3.284615384615384159e-01 1.978350447689729785e+00
3.317692307692307607e-01 1.971122624576405968e+00
3.350769230769230500e-01 1.963966505585202915e+00
3.383846153846153393e-01 1.956880681988594439e+00
3.416923076923076841e-01 1.949863786170165758e+00
3.449999999999999734e-01 1.942914490040344555e+00
3.483076923076922626e-01 1.936031503527715136e+00
3.516153846153846074e-01 1.929213573141638882e+00
3.549230769230768967e-01 1.922459480602164872e+00
3.582307692307691860e-01 1.915768041533492339e+00
3.615384615384615308e-01 1.909138104217475096e+00
3.648461538461538201e-01 1.902568548403892779e+00
3.681538461538461093e-01 1.896058284174406916e+00
3.714615384615384541e-01 1.889606250857328362e+00
3.747692307692307434e-01 1.883211415990490023e+00
3.780769230769230327e-01 1.876872774329684690e+00
3.813846153846153775e-01 1.870589346900295213e+00
3.846923076923076668e-01 1.864360180089869701e+00
3.879999999999999560e-01 1.858184344779546304e+00
3.913076923076923008e-01 1.852060935512341855e+00
3.946153846153845901e-01 1.845989069696448048e+00
3.979230769230768794e-01 1.839967886841778810e+00
4.012307692307692242e-01 1.833996547828117274e+00
4.045384615384615135e-01 1.828074234203309167e+00
4.078461538461538027e-01 1.822200147510026902e+00
4.111538461538461475e-01 1.816373508639729684e+00
4.144615384615384368e-01 1.810593557212504701e+00
4.177692307692307261e-01 1.804859550981555927e+00
4.210769230769230709e-01 1.799170765261177918e+00
4.243846153846153602e-01 1.793526492377109260e+00
4.276923076923076494e-01 1.787926041138221400e+00
4.309999999999999942e-01 1.782368736328561187e+00
4.343076923076922835e-01 1.776853918218809669e+00
4.376153846153845728e-01 1.771380942096275612e+00
4.409230769230769176e-01 1.765949177812583315e+00
4.442307692307692069e-01 1.760558009348265118e+00
4.475384615384614961e-01 1.755206834393503001e+00
4.508461538461538409e-01 1.749895063944308049e+00
4.541538461538461302e-01 1.744622121913458335e+00
4.574615384615384195e-01 1.739411159870384083e+00
4.607692307692307643e-01 1.734367214291923753e+00
4.640769230769230536e-01 1.729500977890097380e+00
4.673846153846153428e-01 1.724810423744352228e+00
4.706923076923076876e-01 1.720293680679612303e+00
4.739999999999999769e-01 1.715949028641665652e+00
4.773076923076922662e-01 1.711774894517360535e+00
4.806153846153846110e-01 1.707769848376605504e+00
4.839230769230769003e-01 1.703932600115767526e+00
4.872307692307691895e-01 1.700261996484507154e+00
4.905384615384615343e-01 1.696757018480337775e+00
4.938461538461538236e-01 1.693416779097299596e+00
4.971538461538461129e-01 1.690240521417143871e+00
5.004615384615384022e-01 1.687227617033282501e+00
5.037692307692307470e-01 1.684377564799567573e+00
5.070769230769230917e-01 1.681689989897678705e+00
5.103846153846153255e-01 1.679164643218571840e+00
5.136923076923076703e-01 1.676801401055065366e+00
5.170000000000000151e-01 1.674600265104247088e+00
5.203076923076922489e-01 1.672561362779975802e+00
5.236153846153845937e-01 1.670684947837348000e+00
5.269230769230769384e-01 1.668971401312611125e+00
5.302307692307691722e-01 1.667421232783647289e+00
5.335384615384615170e-01 1.666035081957845554e+00
5.368461538461538618e-01 1.664813720595923030e+00
5.401538461538460956e-01 1.663758054782094264e+00
5.434615384615384404e-01 1.662869127552897508e+00
5.467692307692307851e-01 1.662148121899037267e+00
5.500769230769230189e-01 1.661596364156756822e+00
5.533846153846153637e-01 1.661215327807591402e+00
5.566923076923077085e-01 1.661006637707848732e+00
5.599999999999999423e-01 1.660964047443681091e+00
5.633076923076922871e-01 1.660964047443681091e+00
5.666153846153846319e-01 1.660964047443681091e+00
5.699230769230768656e-01 1.660964047443681091e+00
5.732307692307692104e-01 1.660964047443681091e+00
5.765384615384615552e-01 1.660964047443681091e+00
5.798461538461537890e-01 1.660964047443681091e+00
5.831538461538461338e-01 1.660964047443681091e+00
5.864615384615384786e-01 1.660964047443681091e+00
5.897692307692307123e-01 1.660964047443681091e+00
5.930769230769230571e-01 1.660964047443681091e+00
5.963846153846154019e-01 1.660964047443681091e+00
5.996923076923076357e-01 1.660964047443681091e+00
6.029999999999999805e-01 1.660964047443681091e+00
6.063076923076923253e-01 1.660964047443681091e+00
6.096153846153845590e-01 1.660964047443681091e+00
6.129230769230769038e-01 1.660964047443681091e+00
6.162307692307692486e-01 1.660964047443681091e+00
6.195384615384614824e-01 1.660964047443681091e+00
6.228461538461538272e-01 1.660964047443681091e+00
6.261538461538461720e-01 1.660964047443681091e+00
6.294615384615384057e-01 1.660964047443681091e+00
6.327692307692307505e-01 1.660964047443681091e+00
6.360769230769230953e-01 1.660964047443681091e+00
6.393846153846153291e-01 1.660964047443681091e+00
6.426923076923076739e-01 1.660964047443681091e+00
6.459999999999999076e-01 1.660964047443681091e+00
6.493076923076922524e-01 1.660964047443681091e+00
6.526153846153845972e-01 1.660964047443681091e+00
6.559230769230768310e-01 1.660964047443681091e+00
6.592307692307691758e-01 1.660964047443681091e+00
6.625384615384615206e-01 1.660964047443681091e+00
6.658461538461537543e-01 1.660964047443681091e+00
6.691538461538460991e-01 1.660964047443681091e+00
6.724615384615384439e-01 1.660964047443681091e+00
6.757692307692306777e-01 1.660964047443681091e+00
6.790769230769230225e-01 1.660964047443681091e+00
6.823846153846153673e-01 1.660964047443681091e+00
6.856923076923076010e-01 1.660964047443681091e+00
6.889999999999999458e-01 1.660964047443681091e+00
6.923076923076922906e-01 1.660964047443681091e+00
6.956153846153845244e-01 1.660964047443681091e+00
6.989230769230768692e-01 1.660964047443681091e+00
7.022307692307692140e-01 1.660964047443681091e+00
7.055384615384614477e-01 1.660964047443681091e+00
7.088461538461537925e-01 1.660964047443681091e+00
7.121538461538461373e-01 1.660964047443681091e+00
7.154615384615383711e-01 1.660964047443681091e+00
7.187692307692307159e-01 1.660964047443681091e+00
7.220769230769230607e-01 1.660964047443681091e+00
7.253846153846152944e-01 1.660964047443681091e+00
7.286923076923076392e-01 1.660964047443681091e+00
7.319999999999999840e-01 1.660964047443681091e+00
7.353076923076922178e-01 1.660964047443681091e+00
7.386153846153845626e-01 1.660964047443681091e+00
7.419230769230769074e-01 1.660964047443681091e+00
7.452307692307691411e-01 1.660964047443681091e+00
7.485384615384614859e-01 1.660964047443681091e+00
7.518461538461538307e-01 1.660964047443681091e+00
7.551538461538460645e-01 1.660964047443681091e+00
7.584615384615384093e-01 1.660964047443681091e+00
7.617692307692307541e-01 1.660964047443681091e+00
7.650769230769229878e-01 1.660964047443681091e+00
7.683846153846153326e-01 1.660964047443681091e+00
7.716923076923076774e-01 1.660964047443681091e+00
7.749999999999999112e-01 1.660964047443681091e+00
7.783076923076922560e-01 1.660964047443681091e+00
7.816153846153846008e-01 1.660964047443681091e+00
7.849230769230768345e-01 1.660964047443681091e+00
7.882307692307691793e-01 1.660964047443681091e+00
7.915384615384615241e-01 1.660964047443681091e+00
7.948461538461537579e-01 1.660964047443681091e+00
7.981538461538461027e-01 1.660964047443681091e+00
8.014615384615384475e-01 1.660964047443681091e+00
8.047692307692306812e-01 1.660964047443681091e+00
8.080769230769230260e-01 1.660964047443681091e+00
8.113846153846153708e-01 1.660964047443681091e+00
8.146923076923076046e-01 1.660964047443681091e+00
8.179999999999999494e-01 1.660964047443681091e+00
8.213076923076922942e-01 1.660964047443681091e+00
8.246153846153845279e-01 1.660964047443681091e+00
8.279230769230768727e-01 1.660964047443681091e+00
8.312307692307692175e-01 1.660964047443681091e+00
8.345384615384614513e-01 1.660964047443681091e+00
8.378461538461537961e-01 1.660964047443681091e+00
8.411538461538461409e-01 1.660964047443681091e+00
8.444615384615383746e-01 1.660964047443681091e+00
8.477692307692307194e-01 1.660964047443681091e+00
8.510769230769230642e-01 1.660964047443681091e+00
8.543846153846152980e-01 1.660964047443681091e+00
8.576923076923076428e-01 1.660964047443681091e+00
8.609999999999999876e-01 1.660964047443681091e+00
8.643076923076922213e-01 1.660964047443681091e+00
8.676153846153845661e-01 1.660964047443681091e+00
8.709230769230769109e-01 1.660964047443681091e+00
8.742307692307691447e-01 1.660964047443681091e+00
8.775384615384614895e-01 1.660964047443681091e+00
8.808461538461538343e-01 1.660964047443681091e+00
8.841538461538460680e-01 1.660964047443681091e+00
8.874615384615384128e-01 1.660964047443681091e+00
8.907692307692307576e-01 1.660964047443681091e+00
8.940769230769229914e-01 1.660964047443681091e+00
8.973846153846153362e-01 1.660964047443681091e+00
9.006923076923076810e-01 1.660964047443681091e+00
9.039999999999999147e-01 1.660964047443681091e+00
9.073076923076922595e-01 1.660964047443681091e+00
9.106153846153846043e-01 1.660964047443681091e+00
9.139230769230768381e-01 1.660964047443681091e+00
9.172307692307691829e-01 1.660964047443681091e+00
9.205384615384615277e-01 1.660964047443681091e+00
9.238461538461537614e-01 1.660964047443681091e+00
9.271538461538461062e-01 1.660964047443681091e+00
9.304615384615384510e-01 1.660964047443681091e+00
9.337692307692306848e-01 1.660964047443681091e+00
9.370769230769230296e-01 1.660964047443681091e+00
9.403846153846153744e-01 1.660964047443681091e+00
9.436923076923076081e-01 1.660964047443681091e+00
9.469999999999999529e-01 1.660964047443681091e+00
9.503076923076922977e-01 1.660964047443681091e+00
9.536153846153845315e-01 1.660964047443681091e+00
9.569230769230768763e-01 1.660964047443681091e+00
9.602307692307692211e-01 1.660964047443681091e+00
9.635384615384614548e-01 1.660964047443681091e+00
9.668461538461537996e-01 1.660964047443681091e+00
9.701538461538461444e-01 1.660964047443681091e+00
9.734615384615383782e-01 1.660964047443681091e+00
9.767692307692307230e-01 1.660964047443681091e+00
9.800769230769230678e-01 1.660964047443681091e+00
9.833846153846153015e-01 1.660964047443681091e+00
9.866923076923076463e-01 1.660964047443681091e+00
9.899999999999999911e-01 1.660964047443681091e+00


==> imgs/dat/jc_D1_0.2.dat <==
1.000000000000000021e-03 5.658140765873110212e+00
4.307692307692307515e-03 4.604683163914853772e+00
7.615384615384615009e-03 4.193682314903851349e+00
1.092307692307692424e-02 3.933487065191314969e+00
1.423076923076923087e-02 3.742669894685500154e+00
1.753846153846153749e-02 3.591915617861285437e+00
2.084615384615384759e-02 3.467286104266720237e+00
2.415384615384615422e-02 3.361050250497842562e+00
2.746153846153846084e-02 3.268470492929106186e+00
3.076923076923076747e-02 3.186432530056293899e+00
3.407692307692307410e-02 3.112779180666147116e+00
3.738461538461538419e-02 3.045954373140765892e+00
4.069230769230769429e-02 2.984798668886643469e+00
4.399999999999999745e-02 2.928424956554461556e+00
4.730769230769230754e-02 2.876139324830355282e+00
5.061538461538461070e-02 2.827388738076035413e+00
5.392307692307692080e-02 2.781725307938344383e+00
5.723076923076923089e-02 2.738781219389640587e+00
6.053846153846153405e-02 2.698250712189913081e+00
6.384615384615384415e-02 2.659876861826512506e+00
6.715384615384614730e-02 2.623441703128936098e+00
7.046153846153846434e-02 2.588758730895184268e+00
7.376923076923076750e-02 2.555667122434591043e+00
7.707692307692307065e-02 2.524027228346052087e+00
8.038461538461538769e-02 2.493717011459533506e+00
8.369230769230769085e-02 2.464629204318486533e+00
8.699999999999999400e-02 2.436669017948746241e+00
9.030769230769229716e-02 2.409752278388630486e+00
9.361538461538461420e-02 2.383803898586791981e+00
9.692307692307691736e-02 2.358756615750016827e+00
1.002307692307692205e-01 2.334549940659588874e+00
1.035384615384615375e-01 2.311129277638497737e+00
1.068461538461538407e-01 2.288445182952959733e+00
1.101538461538461439e-01 2.266452736311527882e+00
1.134615384615384609e-01 2.245111005375373114e+00
1.167692307692307641e-01 2.224382587235923303e+00
1.200769230769230672e-01 2.204233213954701842e+00
1.233846153846153842e-01 2.184631411716195792e+00
1.266923076923076874e-01 2.165548205080479072e+00
1.300000000000000044e-01 2.146956859358883030e+00
1.333076923076922937e-01 2.128832655363571469e+00
1.366153846153846108e-01 2.111152691768603429e+00
1.399230769230769278e-01 2.093895711117912839e+00
1.432307692307692171e-01 2.077041946164259301e+00
1.465384615384615341e-01 2.060572983753313991e+00
1.498461538461538511e-01 2.044471643902485258e+00
1.531538461538461404e-01 2.028721872083405042e+00
1.564615384615384575e-01 2.013308643014906085e+00
1.597692307692307745e-01 1.998217874521332371e+00
1.630769230769230638e-01 1.983436350218375388e+00
1.663846153846153808e-01 1.968951649962666917e+00
1.696923076923076701e-01 1.954752087147965112e+00
1.729999999999999871e-01 1.940826652054747914e+00
1.763076923076923042e-01 1.927164960565203700e+00
1.796153846153845934e-01 1.913757207645144121e+00
1.829230769230769105e-01 1.900594125070828255e+00
1.862307692307692275e-01 1.887666942944187909e+00
1.895384615384615168e-01 1.874967354596205560e+00
1.928461538461538338e-01 1.862487484526686554e+00
1.961538461538461509e-01 1.850219859070546091e+00
1.994615384615384401e-01 1.838157379517008971e+00
2.027692307692307572e-01 1.826293297439630425e+00
2.060769230769230742e-01 1.814621192022466634e+00
2.093846153846153635e-01 1.803134949191658842e+00
2.126923076923076805e-01 1.791828742382621575e+00
2.159999999999999976e-01 1.780697014791375876e+00
2.193076923076922868e-01 1.769734462974679845e+00
2.226153846153846039e-01 1.758936021677794059e+00
2.259230769230769209e-01 1.748296849781230566e+00
2.292307692307692102e-01 1.737812317268894402e+00
2.325384615384615272e-01 1.727477993129802769e+00
2.358461538461538443e-01 1.717289634114267383e+00
2.391538461538461335e-01 1.707243174273124220e+00
2.424615384615384506e-01 1.697334715215468082e+00
2.457692307692307676e-01 1.687560517026477802e+00
2.490769230769230569e-01 1.677916989792373359e+00
2.523846153846153739e-01 1.668400685684446438e+00
2.556923076923076632e-01 1.659008291558484061e+00
2.590000000000000080e-01 1.649736622029833066e+00
2.623076923076922973e-01 1.640582612987888877e+00
2.656153846153845866e-01 1.631543315516962966e+00
2.689230769230769313e-01 1.622615890193356947e+00
2.722307692307692206e-01 1.613797601731041143e+00
2.755384615384615099e-01 1.605085813950675622e+00
2.788461538461538547e-01 1.596477985048826653e+00
2.821538461538461440e-01 1.587971663146129142e+00
2.854615384615384333e-01 1.579564482094893307e+00
2.887692307692307780e-01 1.571254157528219064e+00
2.920769230769230673e-01 1.563038483134111756e+00
2.953846153846153566e-01 1.554915327139396952e+00
2.986923076923077014e-01 1.546882628989417308e+00
3.019999999999999907e-01 1.538938396210570714e+00
3.053076923076922800e-01 1.531080701443739756e+00
3.086153846153846247e-01 1.523307679637565748e+00
3.119230769230769140e-01 1.515617525391338649e+00
3.152307692307692033e-01 1.508008490438032867e+00
3.185384615384615481e-01 1.500478881258717090e+00
3.218461538461538374e-01 1.493027056820185550e+00
3.251538461538461267e-01 1.485651426428259869e+00
3.284615384615384159e-01 1.478350447689729785e+00
3.317692307692307607e-01 1.471122624576405968e+00
3.350769230769230500e-01 1.463966505585202915e+00
3.383846153846153393e-01 1.456880681988594439e+00
3.416923076923076841e-01 1.449863786170165758e+00
3.449999999999999734e-01 1.442914490040344555e+00
3.483076923076922626e-01 1.436031503527715136e+00
3.516153846153846074e-01 1.429213573141638882e+00
3.549230769230768967e-01 1.422459480602164872e+00
3.582307692307691860e-01 1.415768041533492339e+00
3.615384615384615308e-01 1.409138104217475096e+00
3.648461538461538201e-01 1.402568548403892779e+00
3.681538461538461093e-01 1.396058284174406916e+00
3.714615384615384541e-01 1.389606250857328362e+00
3.747692307692307434e-01 1.383211415990490023e+00
3.780769230769230327e-01 1.376872774329684690e+00
3.813846153846153775e-01 1.370589346900295213e+00
3.846923076923076668e-01 1.364360180089869701e+00
3.879999999999999560e-01 1.358185103923748027e+00
3.913076923076923008e-01 1.352104708886004758e+00
3.946153846153845901e-01 1.346141068652140893e+00
3.979230769230768794e-01 1.340292262243125476e+00
4.012307692307692242e-01 1.334556449608524265e+00
4.045384615384615135e-01 1.328931868462951194e+00
4.078461538461538027e-01 1.323416831312083097e+00
4.111538461538461475e-01 1.318009722656460214e+00
4.144615384615384368e-01 1.312708996362213165e+00
4.177692307692307261e-01 1.307513173188698197e+00
4.210769230769230709e-01 1.302420838463796304e+00
4.243846153846153602e-01 1.297430639898342175e+00
4.276923076923076494e-01 1.292541285531797923e+00
4.309999999999999942e-01 1.287751541801894106e+00
4.343076923076922835e-01 1.283060231731508960e+00
4.376153846153845728e-01 1.278466233226575932e+00
4.409230769230769176e-01 1.273968477479275663e+00
4.442307692307692069e-01 1.269565947471214651e+00
4.475384615384614961e-01 1.265257676571699186e+00
4.508461538461538409e-01 1.261042747226587268e+00
4.541538461538461302e-01 1.256920289733559848e+00
4.574615384615384195e-01 1.252889481099978664e+00
4.607692307692307643e-01 1.248949543979805732e+00
4.640769230769230536e-01 1.245099745686349735e+00
4.673846153846153428e-01 1.241339397277872125e+00
4.706923076923076876e-01 1.237667852713341121e+00
4.739999999999999769e-01 1.234084508075866671e+00
4.773076923076922662e-01 1.230588800861567522e+00
4.806153846153846110e-01 1.227180209331846683e+00
4.839230769230769003e-01 1.223858251927249619e+00
4.872307692307691895e-01 1.220622486741281154e+00
4.905384615384615343e-01 1.217472511052742012e+00
4.938461538461538236e-01 1.214407960915325546e+00
4.971538461538461129e-01 1.211428510803393754e+00
5.004615384615384022e-01 1.208533873313019091e+00
5.037692307692307470e-01 1.205723798917542000e+00
5.070769230769230917e-01 1.202998075777058640e+00
5.103846153846153255e-01 1.200356529601412037e+00
5.136923076923076703e-01 1.197799023566412213e+00
5.170000000000000151e-01 1.195325458283175823e+00
5.203076923076922489e-01 1.192935771820621049e+00
5.236153846153845937e-01 1.190629939781314484e+00
5.269230769230769384e-01 1.188407975431029717e+00
5.302307692307691722e-01 1.186269929882524998e+00
5.335384615384615170e-01 1.184215892334213649e+00
5.368461538461538618e-01 1.182245990364576116e+00
5.401538461538460956e-01 1.180360390283317740e+00
5.434615384615384404e-01 1.178559297540459738e+00
5.467692307692307851e-01 1.176842957194735639e+00
5.500769230769230189e-01 1.175211654442846809e+00
5.533846153846153637e-01 1.173665715211335225e+00
5.566923076923077085e-01 1.172205506813034592e+00
5.599999999999999423e-01 1.170831438670280056e+00
5.633076923076922871e-01 1.169543963107287921e+00
5.666153846153846319e-01 1.168343576214354140e+00
5.699230769230768656e-01 1.167230818786787694e+00
5.732307692307692104e-01 1.166206277341758968e+00
5.765384615384615552e-01 1.165270585216540811e+00
5.798461538461537890e-01 1.164424423751935000e+00
5.831538461538461338e-01 1.163668523565002832e+00
5.864615384615384786e-01 1.163003665915588236e+00
5.897692307692307123e-01 1.162430684171496198e+00
5.930769230769230571e-01 1.161950465377619590e+00
5.963846153846154019e-01 1.161563951934738936e+00
5.996923076923076357e-01 1.161272143394218803e+00
6.029999999999999805e-01 1.161076098375343868e+00
6.063076923076923253e-01 1.160976936612601040e+00
6.096153846153845590e-01 1.160964047443681091e+00
6.129230769230769038e-01 1.160964047443681091e+00
6.162307692307692486e-01 1.160964047443681091e+00
6.195384615384614824e-01 1.160964047443681091e+00
6.228461538461538272e-01 1.160964047443681091e+00
6.261538461538461720e-01 1.160964047443681091e+00
6.294615384615384057e-01 1.160964047443681091e+00
6.327692307692307505e-01 1.160964047443681091e+00
6.360769230769230953e-01 1.160964047443681091e+00
6.393846153846153291e-01 1.160964047443681091e+00
6.426923076923076739e-01 1.160964047443681091e+00
6.459999999999999076e-01 1.160964047443681091e+00
6.493076923076922524e-01 1.160964047443681091e+00
6.526153846153845972e-01 1.160964047443681091e+00
6.559230769230768310e-01 1.160964047443681091e+00
6.592307692307691758e-01 1.160964047443681091e+00
6.625384615384615206e-01 1.160964047443681091e+00
6.658461538461537543e-01 1.160964047443681091e+00
6.691538461538460991e-01 1.160964047443681091e+00
6.724615384615384439e-01 1.160964047443681091e+00
6.757692307692306777e-01 1.160964047443681091e+00
6.790769230769230225e-01 1.160964047443681091e+00
6.823846153846153673e-01 1.160964047443681091e+00
6.856923076923076010e-01 1.160964047443681091e+00
6.889999999999999458e-01 1.160964047443681091e+00
6.923076923076922906e-01 1.160964047443681091e+00
6.956153846153845244e-01 1.160964047443681091e+00
6.989230769230768692e-01 1.160964047443681091e+00
7.022307692307692140e-01 1.160964047443681091e+00
7.055384615384614477e-01 1.160964047443681091e+00
7.088461538461537925e-01 1.160964047443681091e+00
7.121538461538461373e-01 1.160964047443681091e+00
7.154615384615383711e-01 1.160964047443681091e+00
7.187692307692307159e-01 1.160964047443681091e+00
7.220769230769230607e-01 1.160964047443681091e+00
7.253846153846152944e-01 1.160964047443681091e+00
7.286923076923076392e-01 1.160964047443681091e+00
7.319999999999999840e-01 1.160964047443681091e+00
7.353076923076922178e-01 1.160964047443681091e+00
7.386153846153845626e-01 1.160964047443681091e+00
7.419230769230769074e-01 1.160964047443681091e+00
7.452307692307691411e-01 1.160964047443681091e+00
7.485384615384614859e-01 1.160964047443681091e+00
7.518461538461538307e-01 1.160964047443681091e+00
7.551538461538460645e-01 1.160964047443681091e+00
7.584615384615384093e-01 1.160964047443681091e+00
7.617692307692307541e-01 1.160964047443681091e+00
7.650769230769229878e-01 1.160964047443681091e+00
7.683846153846153326e-01 1.160964047443681091e+00
7.716923076923076774e-01 1.160964047443681091e+00
7.749999999999999112e-01 1.160964047443681091e+00
7.783076923076922560e-01 1.160964047443681091e+00
7.816153846153846008e-01 1.160964047443681091e+00
7.849230769230768345e-01 1.160964047443681091e+00
7.882307692307691793e-01 1.160964047443681091e+00
7.915384615384615241e-01 1.160964047443681091e+00
7.948461538461537579e-01 1.160964047443681091e+00
7.981538461538461027e-01 1.160964047443681091e+00
8.014615384615384475e-01 1.160964047443681091e+00
8.047692307692306812e-01 1.160964047443681091e+00
8.080769230769230260e-01 1.160964047443681091e+00
8.113846153846153708e-01 1.160964047443681091e+00
8.146923076923076046e-01 1.160964047443681091e+00
8.179999999999999494e-01 1.160964047443681091e+00
8.213076923076922942e-01 1.160964047443681091e+00
8.246153846153845279e-01 1.160964047443681091e+00
8.279230769230768727e-01 1.160964047443681091e+00
8.312307692307692175e-01 1.160964047443681091e+00
8.345384615384614513e-01 1.160964047443681091e+00
8.378461538461537961e-01 1.160964047443681091e+00
8.411538461538461409e-01 1.160964047443681091e+00
8.444615384615383746e-01 1.160964047443681091e+00
8.477692307692307194e-01 1.160964047443681091e+00
8.510769230769230642e-01 1.160964047443681091e+00
8.543846153846152980e-01 1.160964047443681091e+00
8.576923076923076428e-01 1.160964047443681091e+00
8.609999999999999876e-01 1.160964047443681091e+00
8.643076923076922213e-01 1.160964047443681091e+00
8.676153846153845661e-01 1.160964047443681091e+00
8.709230769230769109e-01 1.160964047443681091e+00
8.742307692307691447e-01 1.160964047443681091e+00
8.775384615384614895e-01 1.160964047443681091e+00
8.808461538461538343e-01 1.160964047443681091e+00
8.841538461538460680e-01 1.160964047443681091e+00
8.874615384615384128e-01 1.160964047443681091e+00
8.907692307692307576e-01 1.160964047443681091e+00
8.940769230769229914e-01 1.160964047443681091e+00
8.973846153846153362e-01 1.160964047443681091e+00
9.006923076923076810e-01 1.160964047443681091e+00
9.039999999999999147e-01 1.160964047443681091e+00
9.073076923076922595e-01 1.160964047443681091e+00
9.106153846153846043e-01 1.160964047443681091e+00
9.139230769230768381e-01 1.160964047443681091e+00
9.172307692307691829e-01 1.160964047443681091e+00
9.205384615384615277e-01 1.160964047443681091e+00
9.238461538461537614e-01 1.160964047443681091e+00
9.271538461538461062e-01 1.160964047443681091e+00
9.304615384615384510e-01 1.160964047443681091e+00
9.337692307692306848e-01 1.160964047443681091e+00
9.370769230769230296e-01 1.160964047443681091e+00
9.403846153846153744e-01 1.160964047443681091e+00
9.436923076923076081e-01 1.160964047443681091e+00
9.469999999999999529e-01 1.160964047443681091e+00
9.503076923076922977e-01 1.160964047443681091e+00
9.536153846153845315e-01 1.160964047443681091e+00
9.569230769230768763e-01 1.160964047443681091e+00
9.602307692307692211e-01 1.160964047443681091e+00
9.635384615384614548e-01 1.160964047443681091e+00
9.668461538461537996e-01 1.160964047443681091e+00
9.701538461538461444e-01 1.160964047443681091e+00
9.734615384615383782e-01 1.160964047443681091e+00
9.767692307692307230e-01 1.160964047443681091e+00
9.800769230769230678e-01 1.160964047443681091e+00
9.833846153846153015e-01 1.160964047443681091e+00
9.866923076923076463e-01 1.160964047443681091e+00
9.899999999999999911e-01 1.160964047443681091e+00


==> imgs/dat/jc_D1_0.4.dat <==
1.000000000000000021e-03 5.158140765873110212e+00
4.307692307692307515e-03 4.104683163914853772e+00
7.615384615384615009e-03 3.693682314903851349e+00
1.092307692307692424e-02 3.433487065191314969e+00
1.423076923076923087e-02 3.242669894685500154e+00
1.753846153846153749e-02 3.091915617861285437e+00
2.084615384615384759e-02 2.967286104266720237e+00
2.415384615384615422e-02 2.861050250497842562e+00
2.746153846153846084e-02 2.768470492929106186e+00
3.076923076923076747e-02 2.686432530056293899e+00
3.407692307692307410e-02 2.612779180666147116e+00
3.738461538461538419e-02 2.545954373140765892e+00
4.069230769230769429e-02 2.484798668886643469e+00
4.399999999999999745e-02 2.428424956554461556e+00
4.730769230769230754e-02 2.376139324830355282e+00
5.061538461538461070e-02 2.327388738076035413e+00
5.392307692307692080e-02 2.281725307938344383e+00
5.723076923076923089e-02 2.238781219389640587e+00
6.053846153846153405e-02 2.198250712189913081e+00
6.384615384615384415e-02 2.159876861826512506e+00
6.715384615384614730e-02 2.123441703128936098e+00
7.046153846153846434e-02 2.088758730895184268e+00
7.376923076923076750e-02 2.055667122434591043e+00
7.707692307692307065e-02 2.024027228346052087e+00
8.038461538461538769e-02 1.993717011459533506e+00
8.369230769230769085e-02 1.964629204318486533e+00
8.699999999999999400e-02 1.936669017948746019e+00
9.030769230769229716e-02 1.909752278388630264e+00
9.361538461538461420e-02 1.883803898586791981e+00
9.692307692307691736e-02 1.858756615750016827e+00
1.002307692307692205e-01 1.834549940659589096e+00
1.035384615384615375e-01 1.811129277638497515e+00
1.068461538461538407e-01 1.788445182952959955e+00
1.101538461538461439e-01 1.766452736311528104e+00
1.134615384615384609e-01 1.745111005375373336e+00
1.167692307692307641e-01 1.724382587235923081e+00
1.200769230769230672e-01 1.704233213954701842e+00
1.233846153846153842e-01 1.684631411716196014e+00
1.266923076923076874e-01 1.665548205080478850e+00
1.300000000000000044e-01 1.646956859358882808e+00
1.333076923076922937e-01 1.628832655363571469e+00
1.366153846153846108e-01 1.611152691768603207e+00
1.399230769230769278e-01 1.593895711117913061e+00
1.432307692307692171e-01 1.577041946164259301e+00
1.465384615384615341e-01 1.560572983753313991e+00
1.498461538461538511e-01 1.544471643902485036e+00
1.531538461538461404e-01 1.528721872083404820e+00
1.564615384615384575e-01 1.513308643014906085e+00
1.597692307692307745e-01 1.498217874521332371e+00
1.630769230769230638e-01 1.483436350218375388e+00
1.663846153846153808e-01 1.468951649962666917e+00
1.696923076923076701e-01 1.454752087147965112e+00
1.729999999999999871e-01 1.440826652054747914e+00
1.763076923076923042e-01 1.427164960565203700e+00
1.796153846153845934e-01 1.413757207645144121e+00
1.829230769230769105e-01 1.400594125070828255e+00
1.862307692307692275e-01 1.387681901275892526e+00
1.895384615384615168e-01 1.375034902225733990e+00
1.928461538461538338e-01 1.362643844720980324e+00
1.961538461538461509e-01 1.350499665909541402e+00
1.994615384615384401e-01 1.338593790603128664e+00
2.027692307692307572e-01 1.326918097173426903e+00
2.060769230769230742e-01 1.315464886384126952e+00
2.093846153846153635e-01 1.304226852860806085e+00
2.126923076923076805e-01 1.293197058935362964e+00
2.159999999999999976e-01 1.282368910631868753e+00
2.193076923076922868e-01 1.271736135586982064e+00
2.226153846153846039e-01 1.261292762721018867e+00
2.259230769230769209e-01 1.251033103495856169e+00
2.292307692307692102e-01 1.240951734613457980e+00
2.325384615384615272e-01 1.231043482024300806e+00
2.358461538461538443e-01 1.221303406128613434e+00
2.391538461538461335e-01 1.211726788065377036e+00
2.424615384615384506e-01 1.202309116994678906e+00
2.457692307692307676e-01 1.193046078288441114e+00
2.490769230769230569e-01 1.183933542552906504e+00
2.523846153846153739e-01 1.174967555413712006e+00
2.556923076923076632e-01 1.166144328000997765e+00
2.590000000000000080e-01 1.157460228077911824e+00
2.623076923076922973e-01 1.148911771761153666e+00
2.656153846153845866e-01 1.140495615786918826e+00
2.689230769230769313e-01 1.132208550279848236e+00
2.722307692307692206e-01 1.124047491986383651e+00
2.755384615384615099e-01 1.116009477937347061e+00
2.788461538461538547e-01 1.108091659507641547e+00
2.821538461538461440e-01 1.100291296843737276e+00
2.854615384615384333e-01 1.092605753632114762e+00
2.887692307692307780e-01 1.085032492184095476e+00
2.920769230769230673e-01 1.077569068814536291e+00
2.953846153846153566e-01 1.070213129493721382e+00
2.986923076923077014e-01 1.062962405753462347e+00
3.019999999999999907e-01 1.055814710829949599e+00
3.053076923076922800e-01 1.048767936027283465e+00
3.086153846153846247e-01 1.041820047286879269e+00
3.119230769230769140e-01 1.034969081949094871e+00
3.152307692307692033e-01 1.028213145694470754e+00
3.185384615384615481e-01 1.021550409652950853e+00
3.218461538461538374e-01 1.014979107670305858e+00
3.251538461538461267e-01 1.008497533721806727e+00
3.284615384615384159e-01 1.002104039463912022e+00
3.317692307692307607e-01 9.957970319154264560e-01
3.350769230769230500e-01 9.895749712601816794e-01
3.383846153846153393e-01 9.834363687638904006e-01
3.416923076923076841e-01 9.773797847983157761e-01
3.449999999999999734e-01 9.714038269664048153e-01
3.483076923076922626e-01 9.655071483224585416e-01
3.516153846153846074e-01 9.596884456818342013e-01
3.549230769230768967e-01 9.539464580150436301e-01
3.582307692307691860e-01 9.482799649214591620e-01
3.615384615384615308e-01 9.426877851781688689e-01
3.648461538461538201e-01 9.371687753598080262e-01
3.681538461538461093e-01 9.317218285254822430e-01
3.714615384615384541e-01 9.263458729691397275e-01
3.747692307692307434e-01 9.210398710299991798e-01
3.780769230769230327e-01 9.158028179598484142e-01
3.813846153846153775e-01 9.106337408442432002e-01
3.846923076923076668e-01 9.055316975748133324e-01
3.879999999999999560e-01 9.004957758700750103e-01
3.913076923076923008e-01 8.955250923422928278e-01
3.946153846153845901e-01 8.906187916081070854e-01
3.979230769230768794e-01 8.857760454407720419e-01
4.012307692307692242e-01 8.809960519619874919e-01
4.045384615384615135e-01 8.762780348714308554e-01
4.078461538461538027e-01 8.716212427122136397e-01
4.111538461538461475e-01 8.670249481705909478e-01
4.144615384615384368e-01 8.624884474083589492e-01
4.177692307692307261e-01 8.580110594264678259e-01
4.210769230769230709e-01 8.535921254584666329e-01
4.243846153846153602e-01 8.492310083924831110e-01
4.276923076923076494e-01 8.449270922205146528e-01
4.309999999999999942e-01 8.406797815138883356e-01
4.343076923076922835e-01 8.364885009238108848e-01
4.376153846153845728e-01 8.323526947059968206e-01
4.409230769230769176e-01 8.282718262684282129e-01
4.442307692307692069e-01 8.242453777413525362e-01
4.475384615384614961e-01 8.202728495686849586e-01
4.508461538461538409e-01 8.163537601200305804e-01
4.541538461538461302e-01 8.124876453225934325e-01
4.574615384615384195e-01 8.086740583122837833e-01
4.607692307692307643e-01 8.049125691033850449e-01
4.640769230769230536e-01 8.012027642761750945e-01
4.673846153846153428e-01 7.975442466819488985e-01
4.706923076923076876e-01 7.939366351649151943e-01
4.739999999999999769e-01 7.903795643004895011e-01
4.773076923076922662e-01 7.868726841495292668e-01
4.806153846153846110e-01 7.834156600281035887e-01
4.839230769230769003e-01 7.800081722924077088e-01
4.872307692307691895e-01 7.766499161384797789e-01
4.905384615384615343e-01 7.733406014163939357e-01
4.938461538461538236e-01 7.700799524586438016e-01
4.971538461538461129e-01 7.668677079224530679e-01
5.004615384615384022e-01 7.637036206457777920e-01
5.037692307692307470e-01 7.605874575167977936e-01
5.070769230769230917e-01 7.575189993567142954e-01
5.103846153846153255e-01 7.544980408157012652e-01
5.136923076923076703e-01 7.515243902818818933e-01
5.170000000000000151e-01 7.485978698032313972e-01
5.203076923076922489e-01 7.457183150223234414e-01
5.236153846153845937e-01 7.428855751238742089e-01
5.269230769230769384e-01 7.400995127950537045e-01
5.302307692307691722e-01 7.373600041985657327e-01
5.335384615384615170e-01 7.346669389585184229e-01
5.368461538461538618e-01 7.320202201591350377e-01
5.401538461538460956e-01 7.294197643563824496e-01
5.434615384615384404e-01 7.268655016026167592e-01
5.467692307692307851e-01 7.243573754843752877e-01
5.500769230769230189e-01 7.218953431734692616e-01
5.533846153846153637e-01 7.194793754915632666e-01
5.566923076923077085e-01 7.171094569884509662e-01
5.599999999999999423e-01 7.147855860342718914e-01
5.633076923076922871e-01 7.125077749259374205e-01
5.666153846153846319e-01 7.102760500080766981e-01
5.699230769230768656e-01 7.080904518088328992e-01
5.732307692307692104e-01 7.059510351908863113e-01
5.765384615384615552e-01 7.038578695181108014e-01
5.798461538461537890e-01 7.018110388383064224e-01
5.831538461538461338e-01 6.998106420824951046e-01
5.864615384615384786e-01 6.978567932813048991e-01
5.897692307692307123e-01 6.959496217990118749e-01
5.930769230769230571e-01 6.940892725858532897e-01
5.963846153846154019e-01 6.922759064492794989e-01
5.996923076923076357e-01 6.905097003448555926e-01
6.029999999999999805e-01 6.887908476875859165e-01
6.063076923076923253e-01 6.871195586844870418e-01
6.096153846153845590e-01 6.854960606892969155e-01
6.129230769230769038e-01 6.839205985802755405e-01
6.162307692307692486e-01 6.823934351621216976e-01
6.195384615384614824e-01 6.809148515930989465e-01
6.228461538461538272e-01 6.794851478385536270e-01
6.261538461538461720e-01 6.781046431520812989e-01
6.294615384615384057e-01 6.767736765856964265e-01
6.327692307692307505e-01 6.754926075304553690e-01
6.360769230769230953e-01 6.742618162890825495e-01
6.393846153846153291e-01 6.730817046822702432e-01
6.426923076923076739e-01 6.719526966904320053e-01
6.459999999999999076e-01 6.708752391328294262e-01
6.493076923076922524e-01 6.698498023861222395e-01
6.526153846153845972e-01 6.688768811445487961e-01
6.559230769230768310e-01 6.679569952241005693e-01
6.592307692307691758e-01 6.670906904132302140e-01
6.625384615384615206e-01 6.662785393728265504e-01
6.658461538461537543e-01 6.655211425883826859e-01
6.691538461538460991e-01 6.648191293775197463e-01
6.724615384615384439e-01 6.641731589562509530e-01
6.757692307692306777e-01 6.635839215676474501e-01
6.790769230769230225e-01 6.630521396768338516e-01
6.823846153846153673e-01 6.625785692365602220e-01
6.856923076923076010e-01 6.621640010279223887e-01
6.889999999999999458e-01 6.618092620811660831e-01
6.923076923076922906e-01 6.615152171819126403e-01
6.956153846153845244e-01 6.612827704685608765e-01
6.989230769230768692e-01 6.611128671271054857e-01
7.022307692307692140e-01 6.610064951901157837e-01
7.055384615384614477e-01 6.609646874471868383e-01
7.088461538461537925e-01 6.609640474436812019e-01
7.121538461538461373e-01 6.609640474436812019e-01
7.154615384615383711e-01 6.609640474436812019e-01
7.187692307692307159e-01 6.609640474436812019e-01
7.220769230769230607e-01 6.609640474436812019e-01
7.253846153846152944e-01 6.609640474436812019e-01
7.286923076923076392e-01 6.609640474436812019e-01
7.319999999999999840e-01 6.609640474436812019e-01
7.353076923076922178e-01 6.609640474436812019e-01
7.386153846153845626e-01 6.609640474436812019e-01
7.419230769230769074e-01 6.609640474436812019e-01
7.452307692307691411e-01 6.609640474436812019e-01
7.485384615384614859e-01 6.609640474436812019e-01
7.518461538461538307e-01 6.609640474436812019e-01
7.551538461538460645e-01 6.609640474436812019e-01
7.584615384615384093e-01 6.609640474436812019e-01
7.617692307692307541e-01 6.609640474436812019e-01
7.650769230769229878e-01 6.609640474436812019e-01
7.683846153846153326e-01 6.609640474436812019e-01
7.716923076923076774e-01 6.609640474436812019e-01
7.749999999999999112e-01 6.609640474436812019e-01
7.783076923076922560e-01 6.609640474436812019e-01
7.816153846153846008e-01 6.609640474436812019e-01
7.849230769230768345e-01 6.609640474436812019e-01
7.882307692307691793e-01 6.609640474436812019e-01
7.915384615384615241e-01 6.609640474436812019e-01
7.948461538461537579e-01 6.609640474436812019e-01
7.981538461538461027e-01 6.609640474436812019e-01
8.014615384615384475e-01 6.609640474436812019e-01
8.047692307692306812e-01 6.609640474436812019e-01
8.080769230769230260e-01 6.609640474436812019e-01
8.113846153846153708e-01 6.609640474436812019e-01
8.146923076923076046e-01 6.609640474436812019e-01
8.179999999999999494e-01 6.609640474436812019e-01
8.213076923076922942e-01 6.609640474436812019e-01
8.246153846153845279e-01 6.609640474436812019e-01
8.279230769230768727e-01 6.609640474436812019e-01
8.312307692307692175e-01 6.609640474436812019e-01
8.345384615384614513e-01 6.609640474436812019e-01
8.378461538461537961e-01 6.609640474436812019e-01
8.411538461538461409e-01 6.609640474436812019e-01
8.444615384615383746e-01 6.609640474436812019e-01
8.477692307692307194e-01 6.609640474436812019e-01
8.510769230769230642e-01 6.609640474436812019e-01
8.543846153846152980e-01 6.609640474436812019e-01
8.576923076923076428e-01 6.609640474436812019e-01
8.609999999999999876e-01 6.609640474436812019e-01
8.643076923076922213e-01 6.609640474436812019e-01
8.676153846153845661e-01 6.609640474436812019e-01
8.709230769230769109e-01 6.609640474436812019e-01
8.742307692307691447e-01 6.609640474436812019e-01
8.775384615384614895e-01 6.609640474436812019e-01
8.808461538461538343e-01 6.609640474436812019e-01
8.841538461538460680e-01 6.609640474436812019e-01
8.874615384615384128e-01 6.609640474436812019e-01
8.907692307692307576e-01 6.609640474436812019e-01
8.940769230769229914e-01 6.609640474436812019e-01
8.973846153846153362e-01 6.609640474436812019e-01
9.006923076923076810e-01 6.609640474436812019e-01
9.039999999999999147e-01 6.609640474436812019e-01
9.073076923076922595e-01 6.609640474436812019e-01
9.106153846153846043e-01 6.609640474436812019e-01
9.139230769230768381e-01 6.609640474436812019e-01
9.172307692307691829e-01 6.609640474436812019e-01
9.205384615384615277e-01 6.609640474436812019e-01
9.238461538461537614e-01 6.609640474436812019e-01
9.271538461538461062e-01 6.609640474436812019e-01
9.304615384615384510e-01 6.609640474436812019e-01
9.337692307692306848e-01 6.609640474436812019e-01
9.370769230769230296e-01 6.609640474436812019e-01
9.403846153846153744e-01 6.609640474436812019e-01
9.436923076923076081e-01 6.609640474436812019e-01
9.469999999999999529e-01 6.609640474436812019e-01
9.503076923076922977e-01 6.609640474436812019e-01
9.536153846153845315e-01 6.609640474436812019e-01
9.569230769230768763e-01 6.609640474436812019e-01
9.602307692307692211e-01 6.609640474436812019e-01
9.635384615384614548e-01 6.609640474436812019e-01
9.668461538461537996e-01 6.609640474436812019e-01
9.701538461538461444e-01 6.609640474436812019e-01
9.734615384615383782e-01 6.609640474436812019e-01
9.767692307692307230e-01 6.609640474436812019e-01
9.800769230769230678e-01 6.609640474436812019e-01
9.833846153846153015e-01 6.609640474436812019e-01
9.866923076923076463e-01 6.609640474436812019e-01
9.899999999999999911e-01 6.609640474436812019e-01


==> imgs/dat/lisc_D1_0.1.dat <==
1.000000000000000021e-03 6.158140765873110212e+00
4.307692307692307515e-03 5.104683163914853772e+00
7.615384615384615009e-03 4.693682314903851349e+00
1.092307692307692424e-02 4.433487065191314969e+00
1.423076923076923087e-02 4.242669894685500154e+00
1.753846153846153749e-02 4.091915617861284993e+00
2.084615384615384759e-02 3.967286104266720237e+00
2.415384615384615422e-02 3.861050250497842562e+00
2.746153846153846084e-02 3.768470492929106186e+00
3.076923076923076747e-02 3.686432530056293899e+00
3.407692307692307410e-02 3.612779180666147116e+00
3.738461538461538419e-02 3.545954373140765892e+00
4.069230769230769429e-02 3.484798668886643469e+00
4.399999999999999745e-02 3.428424956554461556e+00
4.730769230769230754e-02 3.376139324830355282e+00
5.061538461538461070e-02 3.327388738076035413e+00
5.392307692307692080e-02 3.281725307938344383e+00
5.723076923076923089e-02 3.238781219389640587e+00
6.053846153846153405e-02 3.198250712189913081e+00
6.384615384615384415e-02 3.159876861826512506e+00
6.715384615384614730e-02 3.123441703128936098e+00
7.046153846153846434e-02 3.088758730895184268e+00
7.376923076923076750e-02 3.055667122434591043e+00
7.707692307692307065e-02 3.024027228346052087e+00
8.038461538461538769e-02 2.993717011459533506e+00
8.369230769230769085e-02 2.964629204318486533e+00
8.699999999999999400e-02 2.936669017948746241e+00
9.030769230769229716e-02 2.909752278388630486e+00
9.361538461538461420e-02 2.883803898586791981e+00
9.692307692307691736e-02 2.858756615750016827e+00
1.002307692307692205e-01 2.834549940659588874e+00
1.035384615384615375e-01 2.811129277638497737e+00
1.068461538461538407e-01 2.788445182952959733e+00
1.101538461538461439e-01 2.766452736311527882e+00
1.134615384615384609e-01 2.745111005375373114e+00
1.167692307692307641e-01 2.724382587235923303e+00
1.200769230769230672e-01 2.704233213954701842e+00
1.233846153846153842e-01 2.684631411716195792e+00
1.266923076923076874e-01 2.665548205080479072e+00
1.300000000000000044e-01 2.646956859358883030e+00
1.333076923076922937e-01 2.628832655363571469e+00
1.366153846153846108e-01 2.611152691768603429e+00
1.399230769230769278e-01 2.593895711117912839e+00
1.432307692307692171e-01 2.577041946164259301e+00
1.465384615384615341e-01 2.560572983753313991e+00
1.498461538461538511e-01 2.544471643902485258e+00
1.531538461538461404e-01 2.528721872083405042e+00
1.564615384615384575e-01 2.513308643014906085e+00
1.597692307692307745e-01 2.498217874521332149e+00
1.630769230769230638e-01 2.483436350218375388e+00
1.663846153846153808e-01 2.468951649962666917e+00
1.696923076923076701e-01 2.454752087147964890e+00
1.729999999999999871e-01 2.440826652054747914e+00
1.763076923076923042e-01 2.427164960565203700e+00
1.796153846153845934e-01 2.413757207645144121e+00
1.829230769230769105e-01 2.400594125070828255e+00
1.862307692307692275e-01 2.387666942944187909e+00
1.895384615384615168e-01 2.374967354596205560e+00
1.928461538461538338e-01 2.362487484526686554e+00
1.961538461538461509e-01 2.350219859070545869e+00
1.994615384615384401e-01 2.338157379517008749e+00
2.027692307692307572e-01 2.326293297439630425e+00
2.060769230769230742e-01 2.314621192022466634e+00
2.093846153846153635e-01 2.303134949191659064e+00
2.126923076923076805e-01 2.291828742382621353e+00
2.159999999999999976e-01 2.280697014791375654e+00
2.193076923076922868e-01 2.269734462974680067e+00
2.226153846153846039e-01 2.258936021677794059e+00
2.259230769230769209e-01 2.248296849781230566e+00
2.292307692307692102e-01 2.237812317268894180e+00
2.325384615384615272e-01 2.227477993129802769e+00
2.358461538461538443e-01 2.217289634114267383e+00
2.391538461538461335e-01 2.207243174273123998e+00
2.424615384615384506e-01 2.197334715215468304e+00
2.457692307692307676e-01 2.187560517026477580e+00
2.490769230769230569e-01 2.177916989792373137e+00
2.523846153846153739e-01 2.168400685684446216e+00
2.556923076923076632e-01 2.159008291558484061e+00
2.590000000000000080e-01 2.149736622029833288e+00
2.623076923076922973e-01 2.140582612987888655e+00
2.656153846153845866e-01 2.131543315516962966e+00
2.689230769230769313e-01 2.122615890193356947e+00
2.722307692307692206e-01 2.113797601731040920e+00
2.755384615384615099e-01 2.105085813950675622e+00
2.788461538461538547e-01 2.096477985048826653e+00
2.821538461538461440e-01 2.087971663146129142e+00
2.854615384615384333e-01 2.079564482094893307e+00
2.887692307692307780e-01 2.071254157528219064e+00
2.920769230769230673e-01 2.063038483134111534e+00
2.953846153846153566e-01 2.054915327139397174e+00
2.986923076923077014e-01 2.046882628989417086e+00
3.019999999999999907e-01 2.038938396210570492e+00
3.053076923076922800e-01 2.031080701443739756e+00
3.086153846153846247e-01 2.023307679637565748e+00
3.119230769230769140e-01 2.015617525391338649e+00
3.152307692307692033e-01 2.008008490438033089e+00
3.185384615384615481e-01 2.000478881258716868e+00
3.218461538461538374e-01 1.993027056820185550e+00
3.251538461538461267e-01 1.985651426428259869e+00
3.284615384615384159e-01 1.978350447689729785e+00
3.317692307692307607e-01 1.971122624576405968e+00
3.350769230769230500e-01 1.963966505585202915e+00
3.383846153846153393e-01 1.956880681988594439e+00
3.416923076923076841e-01 1.949863786170165758e+00
3.449999999999999734e-01 1.942914490040344555e+00
3.483076923076922626e-01 1.936031503527715136e+00
3.516153846153846074e-01 1.929213573141638882e+00
3.549230769230768967e-01 1.922459480602164872e+00
3.582307692307691860e-01 1.915768041533492339e+00
3.615384615384615308e-01 1.909138104217475096e+00
3.648461538461538201e-01 1.902568548403892779e+00
3.681538461538461093e-01 1.896058284174406916e+00
3.714615384615384541e-01 1.889606250857328362e+00
3.747692307692307434e-01 1.883211415990490023e+00
3.780769230769230327e-01 1.876872774329684690e+00
3.813846153846153775e-01 1.870589346900295213e+00
3.846923076923076668e-01 1.864360180089869701e+00
3.879999999999999560e-01 1.858184344779546304e+00
3.913076923076923008e-01 1.852060935512341855e+00
3.946153846153845901e-01 1.845989069696448048e+00
3.979230769230768794e-01 1.839967886841778810e+00
4.012307692307692242e-01 1.833996547828117274e+00
4.045384615384615135e-01 1.828074234203309167e+00
4.078461538461538027e-01 1.822200147510026902e+00
4.111538461538461475e-01 1.816373508639729684e+00
4.144615384615384368e-01 1.810593557212504701e+00
4.177692307692307261e-01 1.804859550981555927e+00
4.210769230769230709e-01 1.799170765261177918e+00
4.243846153846153602e-01 1.793526492377109260e+00
4.276923076923076494e-01 1.787926041138221400e+00
4.309999999999999942e-01 1.782368736328561187e+00
4.343076923076922835e-01 1.776853918218809669e+00
4.376153846153845728e-01 1.771380942096275612e+00
4.409230769230769176e-01 1.765949177812583315e+00
4.442307692307692069e-01 1.760558009348265118e+00
4.475384615384614961e-01 1.755206834393503001e+00
4.508461538461538409e-01 1.749895063944308049e+00
4.541538461538461302e-01 1.744622121913458335e+00
4.574615384615384195e-01 1.739411159870385193e+00
4.607692307692307643e-01 1.734367214291925308e+00
4.640769230769230536e-01 1.729500977890098490e+00
4.673846153846153428e-01 1.724810423744354448e+00
4.706923076923076876e-01 1.720293680679612747e+00
4.739999999999999769e-01 1.715949028641666541e+00
4.773076923076922662e-01 1.711774894517363865e+00
4.806153846153846110e-01 1.707769848376606836e+00
4.839230769230769003e-01 1.703932600115767970e+00
4.872307692307691895e-01 1.700261996484506710e+00
4.905384615384615343e-01 1.696757018480339108e+00
4.938461538461538236e-01 1.693416779097299818e+00
4.971538461538461129e-01 1.690240521417144315e+00
5.004615384615384022e-01 1.687227617033284721e+00
5.037692307692307470e-01 1.684377564799569793e+00
5.070769230769230917e-01 1.681689989897680038e+00
5.103846153846153255e-01 1.679164643218571840e+00
5.136923076923076703e-01 1.676801401055066920e+00
5.170000000000000151e-01 1.674600265104248642e+00
5.203076923076922489e-01 1.672561362779976468e+00
5.236153846153845937e-01 1.670684947837348444e+00
5.269230769230769384e-01 1.668971401312610903e+00
5.302307692307691722e-01 1.667421232783649732e+00
5.335384615384615170e-01 1.666035081957846886e+00
5.368461538461538618e-01 1.664813720595924584e+00
5.401538461538460956e-01 1.663758054782094487e+00
5.434615384615384404e-01 1.662869127552899728e+00
5.467692307692307851e-01 1.662148121899038822e+00
5.500769230769230189e-01 1.661596364156758154e+00
5.533846153846153637e-01 1.661215327807591846e+00
5.566923076923077085e-01 1.661006637707849176e+00
5.599999999999999423e-01 1.660964047443681979e+00
5.633076923076922871e-01 1.660964047443681979e+00
5.666153846153846319e-01 1.660964047443681979e+00
5.699230769230768656e-01 1.660964047443681979e+00
5.732307692307692104e-01 1.660964047443681979e+00
5.765384615384615552e-01 1.660964047443681979e+00
5.798461538461537890e-01 1.660964047443681979e+00
5.831538461538461338e-01 1.660964047443681979e+00
5.864615384615384786e-01 1.660964047443681979e+00
5.897692307692307123e-01 1.660964047443681979e+00
5.930769230769230571e-01 1.660964047443681979e+00
5.963846153846154019e-01 1.660964047443681979e+00
5.996923076923076357e-01 1.660964047443681979e+00
6.029999999999999805e-01 1.660964047443681979e+00
6.063076923076923253e-01 1.660964047443681979e+00
6.096153846153845590e-01 1.660964047443681979e+00
6.129230769230769038e-01 1.660964047443681979e+00
6.162307692307692486e-01 1.660964047443681979e+00
6.195384615384614824e-01 1.660964047443681979e+00
6.228461538461538272e-01 1.660964047443681979e+00
6.261538461538461720e-01 1.660964047443681979e+00
6.294615384615384057e-01 1.660964047443681979e+00
6.327692307692307505e-01 1.660964047443681979e+00
6.360769230769230953e-01 1.660964047443681979e+00
6.393846153846153291e-01 1.660964047443681979e+00
6.426923076923076739e-01 1.660964047443681979e+00
6.459999999999999076e-01 1.660964047443681979e+00
6.493076923076922524e-01 1.660964047443681979e+00
6.526153846153845972e-01 1.660964047443681979e+00
6.559230769230768310e-01 1.660964047443681979e+00
6.592307692307691758e-01 1.660964047443681979e+00
6.625384615384615206e-01 1.660964047443681979e+00
6.658461538461537543e-01 1.660964047443681979e+00
6.691538461538460991e-01 1.660964047443681979e+00
6.724615384615384439e-01 1.660964047443681979e+00
6.757692307692306777e-01 1.660964047443681979e+00
6.790769230769230225e-01 1.660964047443681979e+00
6.823846153846153673e-01 1.660964047443681979e+00
6.856923076923076010e-01 1.660964047443681979e+00
6.889999999999999458e-01 1.660964047443681979e+00
6.923076923076922906e-01 1.660964047443681979e+00
6.956153846153845244e-01 1.660964047443681979e+00
6.989230769230768692e-01 1.660964047443681979e+00
7.022307692307692140e-01 1.660964047443681979e+00
7.055384615384614477e-01 1.660964047443681979e+00
7.088461538461537925e-01 1.660964047443681979e+00
7.121538461538461373e-01 1.660964047443681979e+00
7.154615384615383711e-01 1.660964047443681979e+00
7.187692307692307159e-01 1.660964047443681979e+00
7.220769230769230607e-01 1.660964047443681979e+00
7.253846153846152944e-01 1.660964047443681979e+00
7.286923076923076392e-01 1.660964047443681979e+00
7.319999999999999840e-01 1.660964047443681979e+00
7.353076923076922178e-01 1.660964047443681979e+00
7.386153846153845626e-01 1.660964047443681979e+00
7.419230769230769074e-01 1.660964047443681979e+00
7.452307692307691411e-01 1.660964047443681979e+00
7.485384615384614859e-01 1.660964047443681979e+00
7.518461538461538307e-01 1.660964047443681979e+00
7.551538461538460645e-01 1.660964047443681979e+00
7.584615384615384093e-01 1.660964047443681979e+00
7.617692307692307541e-01 1.660964047443681979e+00
7.650769230769229878e-01 1.660964047443681979e+00
7.683846153846153326e-01 1.660964047443681979e+00
7.716923076923076774e-01 1.660964047443681979e+00
7.749999999999999112e-01 1.660964047443681979e+00
7.783076923076922560e-01 1.660964047443681979e+00
7.816153846153846008e-01 1.660964047443681979e+00
7.849230769230768345e-01 1.660964047443681979e+00
7.882307692307691793e-01 1.660964047443681979e+00
7.915384615384615241e-01 1.660964047443681979e+00
7.948461538461537579e-01 1.660964047443681979e+00
7.981538461538461027e-01 1.660964047443681979e+00
8.014615384615384475e-01 1.660964047443681979e+00
8.047692307692306812e-01 1.660964047443681979e+00
8.080769230769230260e-01 1.660964047443681979e+00
8.113846153846153708e-01 1.660964047443681979e+00
8.146923076923076046e-01 1.660964047443681979e+00
8.179999999999999494e-01 1.660964047443681979e+00
8.213076923076922942e-01 1.660964047443681979e+00
8.246153846153845279e-01 1.660964047443681979e+00
8.279230769230768727e-01 1.660964047443681979e+00
8.312307692307692175e-01 1.660964047443681979e+00
8.345384615384614513e-01 1.660964047443681979e+00
8.378461538461537961e-01 1.660964047443681979e+00
8.411538461538461409e-01 1.660964047443681979e+00
8.444615384615383746e-01 1.660964047443681979e+00
8.477692307692307194e-01 1.660964047443681979e+00
8.510769230769230642e-01 1.660964047443681979e+00
8.543846153846152980e-01 1.660964047443681979e+00
8.576923076923076428e-01 1.660964047443681979e+00
8.609999999999999876e-01 1.660964047443681979e+00
8.643076923076922213e-01 1.660964047443681979e+00
8.676153846153845661e-01 1.660964047443681979e+00
8.709230769230769109e-01 1.660964047443681979e+00
8.742307692307691447e-01 1.660964047443681979e+00
8.775384615384614895e-01 1.660964047443681979e+00
8.808461538461538343e-01 1.660964047443681979e+00
8.841538461538460680e-01 1.660964047443681979e+00
8.874615384615384128e-01 1.660964047443681979e+00
8.907692307692307576e-01 1.660964047443681979e+00
8.940769230769229914e-01 1.660964047443681979e+00
8.973846153846153362e-01 1.660964047443681979e+00
9.006923076923076810e-01 1.660964047443681979e+00
9.039999999999999147e-01 1.660964047443681979e+00
9.073076923076922595e-01 1.660964047443681979e+00
9.106153846153846043e-01 1.660964047443681979e+00
9.139230769230768381e-01 1.660964047443681979e+00
9.172307692307691829e-01 1.660964047443681979e+00
9.205384615384615277e-01 1.660964047443681979e+00
9.238461538461537614e-01 1.660964047443681979e+00
9.271538461538461062e-01 1.660964047443681979e+00
9.304615384615384510e-01 1.660964047443681979e+00
9.337692307692306848e-01 1.660964047443681979e+00
9.370769230769230296e-01 1.660964047443681979e+00
9.403846153846153744e-01 1.660964047443681979e+00
9.436923076923076081e-01 1.660964047443681979e+00
9.469999999999999529e-01 1.660964047443681979e+00
9.503076923076922977e-01 1.660964047443681979e+00
9.536153846153845315e-01 1.660964047443681979e+00
9.569230769230768763e-01 1.660964047443681979e+00
9.602307692307692211e-01 1.660964047443681979e+00
9.635384615384614548e-01 1.660964047443681979e+00
9.668461538461537996e-01 1.660964047443681979e+00
9.701538461538461444e-01 1.660964047443681979e+00
9.734615384615383782e-01 1.660964047443681979e+00
9.767692307692307230e-01 1.660964047443681979e+00
9.800769230769230678e-01 1.660964047443681979e+00
9.833846153846153015e-01 1.660964047443681979e+00
9.866923076923076463e-01 1.660964047443681979e+00
9.899999999999999911e-01 1.660964047443681979e+00


==> imgs/dat/lisc_D1_0.2.dat <==
1.000000000000000021e-03 5.658140765873110212e+00
4.307692307692307515e-03 4.604683163914853772e+00
7.615384615384615009e-03 4.193682314903851349e+00
1.092307692307692424e-02 3.933487065191314969e+00
1.423076923076923087e-02 3.742669894685500154e+00
1.753846153846153749e-02 3.591915617861285437e+00
2.084615384615384759e-02 3.467286104266720237e+00
2.415384615384615422e-02 3.361050250497842562e+00
2.746153846153846084e-02 3.268470492929106186e+00
3.076923076923076747e-02 3.186432530056293899e+00
3.407692307692307410e-02 3.112779180666147116e+00
3.738461538461538419e-02 3.045954373140765892e+00
4.069230769230769429e-02 2.984798668886643469e+00
4.399999999999999745e-02 2.928424956554461556e+00
4.730769230769230754e-02 2.876139324830355282e+00
5.061538461538461070e-02 2.827388738076035413e+00
5.392307692307692080e-02 2.781725307938344383e+00
5.723076923076923089e-02 2.738781219389640587e+00
6.053846153846153405e-02 2.698250712189913081e+00
6.384615384615384415e-02 2.659876861826512506e+00
6.715384615384614730e-02 2.623441703128936098e+00
7.046153846153846434e-02 2.588758730895184268e+00
7.376923076923076750e-02 2.555667122434591043e+00
7.707692307692307065e-02 2.524027228346052087e+00
8.038461538461538769e-02 2.493717011459533506e+00
8.369230769230769085e-02 2.464629204318486533e+00
8.699999999999999400e-02 2.436669017948746241e+00
9.030769230769229716e-02 2.409752278388630486e+00
9.361538461538461420e-02 2.383803898586791981e+00
9.692307692307691736e-02 2.358756615750016827e+00
1.002307692307692205e-01 2.334549940659588874e+00
1.035384615384615375e-01 2.311129277638497737e+00
1.068461538461538407e-01 2.288445182952959733e+00
1.101538461538461439e-01 2.266452736311527882e+00
1.134615384615384609e-01 2.245111005375373114e+00
1.167692307692307641e-01 2.224382587235923303e+00
1.200769230769230672e-01 2.204233213954701842e+00
1.233846153846153842e-01 2.184631411716195792e+00
1.266923076923076874e-01 2.165548205080479072e+00
1.300000000000000044e-01 2.146956859358883030e+00
1.333076923076922937e-01 2.128832655363571469e+00
1.366153846153846108e-01 2.111152691768603429e+00
1.399230769230769278e-01 2.093895711117912839e+00
1.432307692307692171e-01 2.077041946164259301e+00
1.465384615384615341e-01 2.060572983753313991e+00
1.498461538461538511e-01 2.044471643902485258e+00
1.531538461538461404e-01 2.028721872083405042e+00
1.564615384615384575e-01 2.013308643014906085e+00
1.597692307692307745e-01 1.998217874521332371e+00
1.630769230769230638e-01 1.983436350218375388e+00
1.663846153846153808e-01 1.968951649962666917e+00
1.696923076923076701e-01 1.954752087147965112e+00
1.729999999999999871e-01 1.940826652054747914e+00
1.763076923076923042e-01 1.927164960565203700e+00
1.796153846153845934e-01 1.913757207645144121e+00
1.829230769230769105e-01 1.900594125070828255e+00
1.862307692307692275e-01 1.887666942944187909e+00
1.895384615384615168e-01 1.874967354596205560e+00
1.928461538461538338e-01 1.862487484526686554e+00
1.961538461538461509e-01 1.850219859070546091e+00
1.994615384615384401e-01 1.838157379517008971e+00
2.027692307692307572e-01 1.826293297439630425e+00
2.060769230769230742e-01 1.814621192022466634e+00
2.093846153846153635e-01 1.803134949191658842e+00
2.126923076923076805e-01 1.791828742382621575e+00
2.159999999999999976e-01 1.780697014791375876e+00
2.193076923076922868e-01 1.769734462974679845e+00
2.226153846153846039e-01 1.758936021677794059e+00
2.259230769230769209e-01 1.748296849781230566e+00
2.292307692307692102e-01 1.737812317268894402e+00
2.325384615384615272e-01 1.727477993129802769e+00
2.358461538461538443e-01 1.717289634114267383e+00
2.391538461538461335e-01 1.707243174273124220e+00
2.424615384615384506e-01 1.697334715215468082e+00
2.457692307692307676e-01 1.687560517026477802e+00
2.490769230769230569e-01 1.677916989792373359e+00
2.523846153846153739e-01 1.668400685684446438e+00
2.556923076923076632e-01 1.659008291558484061e+00
2.590000000000000080e-01 1.649736622029833066e+00
2.623076923076922973e-01 1.640582612987888877e+00
2.656153846153845866e-01 1.631543315516962966e+00
2.689230769230769313e-01 1.622615890193356947e+00
2.722307692307692206e-01 1.613797601731041143e+00
2.755384615384615099e-01 1.605085813950675622e+00
2.788461538461538547e-01 1.596477985048826653e+00
2.821538461538461440e-01 1.587971663146129142e+00
2.854615384615384333e-01 1.579564482094893307e+00
2.887692307692307780e-01 1.571254157528219064e+00
2.920769230769230673e-01 1.563038483134111756e+00
2.953846153846153566e-01 1.554915327139396952e+00
2.986923076923077014e-01 1.546882628989417308e+00
3.019999999999999907e-01 1.538938396210570714e+00
3.053076923076922800e-01 1.531080701443739756e+00
3.086153846153846247e-01 1.523307679637565748e+00
3.119230769230769140e-01 1.515617525391338649e+00
3.152307692307692033e-01 1.508008490438032867e+00
3.185384615384615481e-01 1.500478881258717090e+00
3.218461538461538374e-01 1.493027056820185550e+00
3.251538461538461267e-01 1.485651426428259869e+00
3.284615384615384159e-01 1.478350447689729785e+00
3.317692307692307607e-01 1.471122624576405968e+00
3.350769230769230500e-01 1.463966505585202915e+00
3.383846153846153393e-01 1.456880681988594439e+00
3.416923076923076841e-01 1.449863786170165758e+00
3.449999999999999734e-01 1.442914490040344555e+00
3.483076923076922626e-01 1.436031503527715136e+00
3.516153846153846074e-01 1.429213573141638882e+00
3.549230769230768967e-01 1.422459480602164872e+00
3.582307692307691860e-01 1.415768041533492339e+00
3.615384615384615308e-01 1.409138104217475096e+00
3.648461538461538201e-01 1.402568548403892779e+00
3.681538461538461093e-01 1.396058284174406916e+00
3.714615384615384541e-01 1.389606250857328362e+00
3.747692307692307434e-01 1.383211415990490023e+00
3.780769230769230327e-01 1.376872774329684690e+00
3.813846153846153775e-01 1.370589346900295213e+00
3.846923076923076668e-01 1.364360180089869701e+00
3.879999999999999560e-01 1.358185103923750026e+00
3.913076923076923008e-01 1.352104708886005646e+00
3.946153846153845901e-01 1.346141068652142447e+00
3.979230769230768794e-01 1.340292262243126586e+00
4.012307692307692242e-01 1.334556449608524709e+00
4.045384615384615135e-01 1.328931868462952082e+00
4.078461538461538027e-01 1.323416831312083985e+00
4.111538461538461475e-01 1.318009722656461769e+00
4.144615384615384368e-01 1.312708996362214053e+00
4.177692307692307261e-01 1.307513173188698863e+00
4.210769230769230709e-01 1.302420838463796970e+00
4.243846153846153602e-01 1.297430639898342175e+00
4.276923076923076494e-01 1.292541285531797923e+00
4.309999999999999942e-01 1.287751541801894328e+00
4.343076923076922835e-01 1.283060231731510514e+00
4.376153846153845728e-01 1.278466233226577042e+00
4.409230769230769176e-01 1.273968477479276995e+00
4.442307692307692069e-01 1.269565947471215317e+00
4.475384615384614961e-01 1.265257676571699186e+00
4.508461538461538409e-01 1.261042747226587046e+00
4.541538461538461302e-01 1.256920289733560292e+00
4.574615384615384195e-01 1.252889481099979996e+00
4.607692307692307643e-01 1.248949543979805732e+00
4.640769230769230536e-01 1.245099745686350179e+00
4.673846153846153428e-01 1.241339397277873235e+00
4.706923076923076876e-01 1.237667852713342453e+00
4.739999999999999769e-01 1.234084508075867337e+00
4.773076923076922662e-01 1.230588800861568188e+00
4.806153846153846110e-01 1.227180209331847349e+00
4.839230769230769003e-01 1.223858251927250063e+00
4.872307692307691895e-01 1.220622486741281598e+00
4.905384615384615343e-01 1.217472511052742457e+00
4.938461538461538236e-01 1.214407960915326656e+00
4.971538461538461129e-01 1.211428510803393976e+00
5.004615384615384022e-01 1.208533873313019091e+00
5.037692307692307470e-01 1.205723798917542444e+00
5.070769230769230917e-01 1.202998075777058640e+00
5.103846153846153255e-01 1.200356529601412481e+00
5.136923076923076703e-01 1.197799023566412879e+00
5.170000000000000151e-01 1.195325458283176712e+00
5.203076923076922489e-01 1.192935771820622159e+00
5.236153846153845937e-01 1.190629939781315150e+00
5.269230769230769384e-01 1.188407975431030161e+00
5.302307692307691722e-01 1.186269929882525220e+00
5.335384615384615170e-01 1.184215892334214315e+00
5.368461538461538618e-01 1.182245990364576560e+00
5.401538461538460956e-01 1.180360390283318184e+00
5.434615384615384404e-01 1.178559297540461070e+00
5.467692307692307851e-01 1.176842957194736528e+00
5.500769230769230189e-01 1.175211654442847253e+00
5.533846153846153637e-01 1.173665715211335447e+00
5.566923076923077085e-01 1.172205506813035480e+00
5.599999999999999423e-01 1.170831438670280722e+00
5.633076923076922871e-01 1.169543963107288365e+00
5.666153846153846319e-01 1.168343576214354806e+00
5.699230769230768656e-01 1.167230818786788804e+00
5.732307692307692104e-01 1.166206277341759412e+00
5.765384615384615552e-01 1.165270585216541255e+00
5.798461538461537890e-01 1.164424423751936333e+00
5.831538461538461338e-01 1.163668523565002610e+00
5.864615384615384786e-01 1.163003665915587792e+00
5.897692307692307123e-01 1.162430684171496642e+00
5.930769230769230571e-01 1.161950465377619812e+00
5.963846153846154019e-01 1.161563951934739380e+00
5.996923076923076357e-01 1.161272143394219469e+00
6.029999999999999805e-01 1.161076098375344756e+00
6.063076923076923253e-01 1.160976936612602151e+00
6.096153846153845590e-01 1.160964047443681313e+00
6.129230769230769038e-01 1.160964047443681313e+00
6.162307692307692486e-01 1.160964047443681313e+00
6.195384615384614824e-01 1.160964047443681313e+00
6.228461538461538272e-01 1.160964047443681313e+00
6.261538461538461720e-01 1.160964047443681313e+00
6.294615384615384057e-01 1.160964047443681313e+00
6.327692307692307505e-01 1.160964047443681313e+00
6.360769230769230953e-01 1.160964047443681313e+00
6.393846153846153291e-01 1.160964047443681313e+00
6.426923076923076739e-01 1.160964047443681313e+00
6.459999999999999076e-01 1.160964047443681313e+00
6.493076923076922524e-01 1.160964047443681313e+00
6.526153846153845972e-01 1.160964047443681313e+00
6.559230769230768310e-01 1.160964047443681313e+00
6.592307692307691758e-01 1.160964047443681313e+00
6.625384615384615206e-01 1.160964047443681313e+00
6.658461538461537543e-01 1.160964047443681313e+00
6.691538461538460991e-01 1.160964047443681313e+00
6.724615384615384439e-01 1.160964047443681313e+00
6.757692307692306777e-01 1.160964047443681313e+00
6.790769230769230225e-01 1.160964047443681313e+00
6.823846153846153673e-01 1.160964047443681313e+00
6.856923076923076010e-01 1.160964047443681313e+00
6.889999999999999458e-01 1.160964047443681313e+00
6.923076923076922906e-01 1.160964047443681313e+00
6.956153846153845244e-01 1.160964047443681313e+00
6.989230769230768692e-01 1.160964047443681313e+00
7.022307692307692140e-01 1.160964047443681313e+00
7.055384615384614477e-01 1.160964047443681313e+00
7.088461538461537925e-01 1.160964047443681313e+00
7.121538461538461373e-01 1.160964047443681313e+00
7.154615384615383711e-01 1.160964047443681313e+00
7.187692307692307159e-01 1.160964047443681313e+00
7.220769230769230607e-01 1.160964047443681313e+00
7.253846153846152944e-01 1.160964047443681313e+00
7.286923076923076392e-01 1.160964047443681313e+00
7.319999999999999840e-01 1.160964047443681313e+00
7.353076923076922178e-01 1.160964047443681313e+00
7.386153846153845626e-01 1.160964047443681313e+00
7.419230769230769074e-01 1.160964047443681313e+00
7.452307692307691411e-01 1.160964047443681313e+00
7.485384615384614859e-01 1.160964047443681313e+00
7.518461538461538307e-01 1.160964047443681313e+00
7.551538461538460645e-01 1.160964047443681313e+00
7.584615384615384093e-01 1.160964047443681313e+00
7.617692307692307541e-01 1.160964047443681313e+00
7.650769230769229878e-01 1.160964047443681313e+00
7.683846153846153326e-01 1.160964047443681313e+00
7.716923076923076774e-01 1.160964047443681313e+00
7.749999999999999112e-01 1.160964047443681313e+00
7.783076923076922560e-01 1.160964047443681313e+00
7.816153846153846008e-01 1.160964047443681313e+00
7.849230769230768345e-01 1.160964047443681313e+00
7.882307692307691793e-01 1.160964047443681313e+00
7.915384615384615241e-01 1.160964047443681313e+00
7.948461538461537579e-01 1.160964047443681313e+00
7.981538461538461027e-01 1.160964047443681313e+00
8.014615384615384475e-01 1.160964047443681313e+00
8.047692307692306812e-01 1.160964047443681313e+00
8.080769230769230260e-01 1.160964047443681313e+00
8.113846153846153708e-01 1.160964047443681313e+00
8.146923076923076046e-01 1.160964047443681313e+00
8.179999999999999494e-01 1.160964047443681313e+00
8.213076923076922942e-01 1.160964047443681313e+00
8.246153846153845279e-01 1.160964047443681313e+00
8.279230769230768727e-01 1.160964047443681313e+00
8.312307692307692175e-01 1.160964047443681313e+00
8.345384615384614513e-01 1.160964047443681313e+00
8.378461538461537961e-01 1.160964047443681313e+00
8.411538461538461409e-01 1.160964047443681313e+00
8.444615384615383746e-01 1.160964047443681313e+00
8.477692307692307194e-01 1.160964047443681313e+00
8.510769230769230642e-01 1.160964047443681313e+00
8.543846153846152980e-01 1.160964047443681313e+00
8.576923076923076428e-01 1.160964047443681313e+00
8.609999999999999876e-01 1.160964047443681313e+00
8.643076923076922213e-01 1.160964047443681313e+00
8.676153846153845661e-01 1.160964047443681313e+00
8.709230769230769109e-01 1.160964047443681313e+00
8.742307692307691447e-01 1.160964047443681313e+00
8.775384615384614895e-01 1.160964047443681313e+00
8.808461538461538343e-01 1.160964047443681313e+00
8.841538461538460680e-01 1.160964047443681313e+00
8.874615384615384128e-01 1.160964047443681313e+00
8.907692307692307576e-01 1.160964047443681313e+00
8.940769230769229914e-01 1.160964047443681313e+00
8.973846153846153362e-01 1.160964047443681313e+00
9.006923076923076810e-01 1.160964047443681313e+00
9.039999999999999147e-01 1.160964047443681313e+00
9.073076923076922595e-01 1.160964047443681313e+00
9.106153846153846043e-01 1.160964047443681313e+00
9.139230769230768381e-01 1.160964047443681313e+00
9.172307692307691829e-01 1.160964047443681313e+00
9.205384615384615277e-01 1.160964047443681313e+00
9.238461538461537614e-01 1.160964047443681313e+00
9.271538461538461062e-01 1.160964047443681313e+00
9.304615384615384510e-01 1.160964047443681313e+00
9.337692307692306848e-01 1.160964047443681313e+00
9.370769230769230296e-01 1.160964047443681313e+00
9.403846153846153744e-01 1.160964047443681313e+00
9.436923076923076081e-01 1.160964047443681313e+00
9.469999999999999529e-01 1.160964047443681313e+00
9.503076923076922977e-01 1.160964047443681313e+00
9.536153846153845315e-01 1.160964047443681313e+00
9.569230769230768763e-01 1.160964047443681313e+00
9.602307692307692211e-01 1.160964047443681313e+00
9.635384615384614548e-01 1.160964047443681313e+00
9.668461538461537996e-01 1.160964047443681313e+00
9.701538461538461444e-01 1.160964047443681313e+00
9.734615384615383782e-01 1.160964047443681313e+00
9.767692307692307230e-01 1.160964047443681313e+00
9.800769230769230678e-01 1.160964047443681313e+00
9.833846153846153015e-01 1.160964047443681313e+00
9.866923076923076463e-01 1.160964047443681313e+00
9.899999999999999911e-01 1.160964047443681313e+00


==> imgs/dat/lisc_D1_0.4.dat <==
1.000000000000000021e-03 5.158140765873110212e+00
4.307692307692307515e-03 4.104683163914853772e+00
7.615384615384615009e-03 3.693682314903851349e+00
1.092307692307692424e-02 3.433487065191314969e+00
1.423076923076923087e-02 3.242669894685500154e+00
1.753846153846153749e-02 3.091915617861285437e+00
2.084615384615384759e-02 2.967286104266720237e+00
2.415384615384615422e-02 2.861050250497842562e+00
2.746153846153846084e-02 2.768470492929106186e+00
3.076923076923076747e-02 2.686432530056293899e+00
3.407692307692307410e-02 2.612779180666147116e+00
3.738461538461538419e-02 2.545954373140765892e+00
4.069230769230769429e-02 2.484798668886643469e+00
4.399999999999999745e-02 2.428424956554461556e+00
4.730769230769230754e-02 2.376139324830355282e+00
5.061538461538461070e-02 2.327388738076035413e+00
5.392307692307692080e-02 2.281725307938344383e+00
5.723076923076923089e-02 2.238781219389640587e+00
6.053846153846153405e-02 2.198250712189913081e+00
6.384615384615384415e-02 2.159876861826512506e+00
6.715384615384614730e-02 2.123441703128936098e+00
7.046153846153846434e-02 2.088758730895184268e+00
7.376923076923076750e-02 2.055667122434591043e+00
7.707692307692307065e-02 2.024027228346052087e+00
8.038461538461538769e-02 1.993717011459533506e+00
8.369230769230769085e-02 1.964629204318486533e+00
8.699999999999999400e-02 1.936669017948746019e+00
9.030769230769229716e-02 1.909752278388630264e+00
9.361538461538461420e-02 1.883803898586791981e+00
9.692307692307691736e-02 1.858756615750016827e+00
1.002307692307692205e-01 1.834549940659589096e+00
1.035384615384615375e-01 1.811129277638497515e+00
1.068461538461538407e-01 1.788445182952959955e+00
1.101538461538461439e-01 1.766452736311528104e+00
1.134615384615384609e-01 1.745111005375373336e+00
1.167692307692307641e-01 1.724382587235923081e+00
1.200769230769230672e-01 1.704233213954701842e+00
1.233846153846153842e-01 1.684631411716196014e+00
1.266923076923076874e-01 1.665548205080478850e+00
1.300000000000000044e-01 1.646956859358882808e+00
1.333076923076922937e-01 1.628832655363571469e+00
1.366153846153846108e-01 1.611152691768603207e+00
1.399230769230769278e-01 1.593895711117913061e+00
1.432307692307692171e-01 1.577041946164259301e+00
1.465384615384615341e-01 1.560572983753313991e+00
1.498461538461538511e-01 1.544471643902485036e+00
1.531538461538461404e-01 1.528721872083404820e+00
1.564615384615384575e-01 1.513308643014906085e+00
1.597692307692307745e-01 1.498217874521332371e+00
1.630769230769230638e-01 1.483436350218375388e+00
1.663846153846153808e-01 1.468951649962666917e+00
1.696923076923076701e-01 1.454752087147965112e+00
1.729999999999999871e-01 1.440826652054747914e+00
1.763076923076923042e-01 1.427164960565203700e+00
1.796153846153845934e-01 1.413757207645144121e+00
1.829230769230769105e-01 1.400594125070828255e+00
1.862307692307692275e-01 1.387681901275892971e+00
1.895384615384615168e-01 1.375034902225733768e+00
1.928461538461538338e-01 1.362643844720979880e+00
1.961538461538461509e-01 1.350499665909541402e+00
1.994615384615384401e-01 1.338593790603128886e+00
2.027692307692307572e-01 1.326918097173426903e+00
2.060769230769230742e-01 1.315464886384126730e+00
2.093846153846153635e-01 1.304226852860806751e+00
2.126923076923076805e-01 1.293197058935362520e+00
2.159999999999999976e-01 1.282368910631869419e+00
2.193076923076922868e-01 1.271736135586982508e+00
2.226153846153846039e-01 1.261292762721018423e+00
2.259230769230769209e-01 1.251033103495857057e+00
2.292307692307692102e-01 1.240951734613459090e+00
2.325384615384615272e-01 1.231043482024301694e+00
2.358461538461538443e-01 1.221303406128614322e+00
2.391538461538461335e-01 1.211726788065377924e+00
2.424615384615384506e-01 1.202309116994679128e+00
2.457692307692307676e-01 1.193046078288441558e+00
2.490769230769230569e-01 1.183933542552906726e+00
2.523846153846153739e-01 1.174967555413712006e+00
2.556923076923076632e-01 1.166144328000998431e+00
2.590000000000000080e-01 1.157460228077912712e+00
2.623076923076922973e-01 1.148911771761153888e+00
2.656153846153845866e-01 1.140495615786918826e+00
2.689230769230769313e-01 1.132208550279848680e+00
2.722307692307692206e-01 1.124047491986383873e+00
2.755384615384615099e-01 1.116009477937346839e+00
2.788461538461538547e-01 1.108091659507641547e+00
2.821538461538461440e-01 1.100291296843737054e+00
2.854615384615384333e-01 1.092605753632114984e+00
2.887692307692307780e-01 1.085032492184096142e+00
2.920769230769230673e-01 1.077569068814536513e+00
2.953846153846153566e-01 1.070213129493721604e+00
2.986923076923077014e-01 1.062962405753463013e+00
3.019999999999999907e-01 1.055814710829949821e+00
3.053076923076922800e-01 1.048767936027283687e+00
3.086153846153846247e-01 1.041820047286879269e+00
3.119230769230769140e-01 1.034969081949095315e+00
3.152307692307692033e-01 1.028213145694470976e+00
3.185384615384615481e-01 1.021550409652951519e+00
3.218461538461538374e-01 1.014979107670305636e+00
3.251538461538461267e-01 1.008497533721807393e+00
3.284615384615384159e-01 1.002104039463912910e+00
3.317692307692307607e-01 9.957970319154259009e-01
3.350769230769230500e-01 9.895749712601816794e-01
3.383846153846153393e-01 9.834363687638911777e-01
3.416923076923076841e-01 9.773797847983162201e-01
3.449999999999999734e-01 9.714038269664049263e-01
3.483076923076922626e-01 9.655071483224585416e-01
3.516153846153846074e-01 9.596884456818337572e-01
3.549230769230768967e-01 9.539464580150438522e-01
3.582307692307691860e-01 9.482799649214591620e-01
3.615384615384615308e-01 9.426877851781688689e-01
3.648461538461538201e-01 9.371687753598083592e-01
3.681538461538461093e-01 9.317218285254825760e-01
3.714615384615384541e-01 9.263458729691400606e-01
3.747692307692307434e-01 9.210398710299997349e-01
3.780769230769230327e-01 9.158028179598483032e-01
3.813846153846153775e-01 9.106337408442435333e-01
3.846923076923076668e-01 9.055316975748135544e-01
3.879999999999999560e-01 9.004957758700752324e-01
3.913076923076923008e-01 8.955250923422927167e-01
3.946153846153845901e-01 8.906187916081076406e-01
3.979230769230768794e-01 8.857760454407727080e-01
4.012307692307692242e-01 8.809960519619879360e-01
4.045384615384615135e-01 8.762780348714306333e-01
4.078461538461538027e-01 8.716212427122137507e-01
4.111538461538461475e-01 8.670249481705911698e-01
4.144615384615384368e-01 8.624884474083593933e-01
4.177692307692307261e-01 8.580110594264680479e-01
4.210769230769230709e-01 8.535921254584668549e-01
4.243846153846153602e-01 8.492310083924831110e-01
4.276923076923076494e-01 8.449270922205150969e-01
4.309999999999999942e-01 8.406797815138885577e-01
4.343076923076922835e-01 8.364885009238109959e-01
4.376153846153845728e-01 8.323526947059973757e-01
4.409230769230769176e-01 8.282718262684287680e-01
4.442307692307692069e-01 8.242453777413530913e-01
4.475384615384614961e-01 8.202728495686848476e-01
4.508461538461538409e-01 8.163537601200308025e-01
4.541538461538461302e-01 8.124876453225934325e-01
4.574615384615384195e-01 8.086740583122842274e-01
4.607692307692307643e-01 8.049125691033850449e-01
4.640769230769230536e-01 8.012027642761754276e-01
4.673846153846153428e-01 7.975442466819491205e-01
4.706923076923076876e-01 7.939366351649150833e-01
4.739999999999999769e-01 7.903795643004896121e-01
4.773076923076922662e-01 7.868726841495294888e-01
4.806153846153846110e-01 7.834156600281035887e-01
4.839230769230769003e-01 7.800081722924075978e-01
4.872307692307691895e-01 7.766499161384805561e-01
4.905384615384615343e-01 7.733406014163941578e-01
4.938461538461538236e-01 7.700799524586442457e-01
4.971538461538461129e-01 7.668677079224531790e-01
5.004615384615384022e-01 7.637036206457781251e-01
5.037692307692307470e-01 7.605874575167976825e-01
5.070769230769230917e-01 7.575189993567144064e-01
5.103846153846153255e-01 7.544980408157013763e-01
5.136923076923076703e-01 7.515243902818822264e-01
5.170000000000000151e-01 7.485978698032315082e-01
5.203076923076922489e-01 7.457183150223232193e-01
5.236153846153845937e-01 7.428855751238743199e-01
5.269230769230769384e-01 7.400995127950542596e-01
5.302307692307691722e-01 7.373600041985662878e-01
5.335384615384615170e-01 7.346669389585184229e-01
5.368461538461538618e-01 7.320202201591353708e-01
5.401538461538460956e-01 7.294197643563824496e-01
5.434615384615384404e-01 7.268655016026170923e-01
5.467692307692307851e-01 7.243573754843752877e-01
5.500769230769230189e-01 7.218953431734692616e-01
5.533846153846153637e-01 7.194793754915634887e-01
5.566923076923077085e-01 7.171094569884510772e-01
5.599999999999999423e-01 7.147855860342718914e-01
5.633076923076922871e-01 7.125077749259378646e-01
5.666153846153846319e-01 7.102760500080769202e-01
5.699230769230768656e-01 7.080904518088330102e-01
5.732307692307692104e-01 7.059510351908864223e-01
5.765384615384615552e-01 7.038578695181112455e-01
5.798461538461537890e-01 7.018110388383065334e-01
5.831538461538461338e-01 6.998106420824955487e-01
5.864615384615384786e-01 6.978567932813048991e-01
5.897692307692307123e-01 6.959496217990122080e-01
5.930769230769230571e-01 6.940892725858534007e-01
5.963846153846154019e-01 6.922759064492796099e-01
5.996923076923076357e-01 6.905097003448558146e-01
6.029999999999999805e-01 6.887908476875863606e-01
6.063076923076923253e-01 6.871195586844872638e-01
6.096153846153845590e-01 6.854960606892970265e-01
6.129230769230769038e-01 6.839205985802755405e-01
6.162307692307692486e-01 6.823934351621219196e-01
6.195384615384614824e-01 6.809148515930990575e-01
6.228461538461538272e-01 6.794851478385539600e-01
6.261538461538461720e-01 6.781046431520812989e-01
6.294615384615384057e-01 6.767736765856966485e-01
6.327692307692307505e-01 6.754926075304554800e-01
6.360769230769230953e-01 6.742618162890825495e-01
6.393846153846153291e-01 6.730817046822705763e-01
6.426923076923076739e-01 6.719526966904323384e-01
6.459999999999999076e-01 6.708752391328295372e-01
6.493076923076922524e-01 6.698498023861225725e-01
6.526153846153845972e-01 6.688768811445489071e-01
6.559230769230768310e-01 6.679569952241009023e-01
6.592307692307691758e-01 6.670906904132302140e-01
6.625384615384615206e-01 6.662785393728265504e-01
6.658461538461537543e-01 6.655211425883827969e-01
6.691538461538460991e-01 6.648191293775197463e-01
6.724615384615384439e-01 6.641731589562509530e-01
6.757692307692306777e-01 6.635839215676478942e-01
6.790769230769230225e-01 6.630521396768338516e-01
6.823846153846153673e-01 6.625785692365603330e-01
6.856923076923076010e-01 6.621640010279224997e-01
6.889999999999999458e-01 6.618092620811663052e-01
6.923076923076922906e-01 6.615152171819128624e-01
6.956153846153845244e-01 6.612827704685610986e-01
6.989230769230768692e-01 6.611128671271057078e-01
7.022307692307692140e-01 6.610064951901160057e-01
7.055384615384614477e-01 6.609646874471869493e-01
7.088461538461537925e-01 6.609640474436813129e-01
7.121538461538461373e-01 6.609640474436813129e-01
7.154615384615383711e-01 6.609640474436813129e-01
7.187692307692307159e-01 6.609640474436813129e-01
7.220769230769230607e-01 6.609640474436813129e-01
7.253846153846152944e-01 6.609640474436813129e-01
7.286923076923076392e-01 6.609640474436813129e-01
7.319999999999999840e-01 6.609640474436813129e-01
7.353076923076922178e-01 6.609640474436813129e-01
7.386153846153845626e-01 6.609640474436813129e-01
7.419230769230769074e-01 6.609640474436813129e-01
7.452307692307691411e-01 6.609640474436813129e-01
7.485384615384614859e-01 6.609640474436813129e-01
7.518461538461538307e-01 6.609640474436813129e-01
7.551538461538460645e-01 6.609640474436813129e-01
7.584615384615384093e-01 6.609640474436813129e-01
7.617692307692307541e-01 6.609640474436813129e-01
7.650769230769229878e-01 6.609640474436813129e-01
7.683846153846153326e-01 6.609640474436813129e-01
7.716923076923076774e-01 6.609640474436813129e-01
7.749999999999999112e-01 6.609640474436813129e-01
7.783076923076922560e-01 6.609640474436813129e-01
7.816153846153846008e-01 6.609640474436813129e-01
7.849230769230768345e-01 6.609640474436813129e-01
7.882307692307691793e-01 6.609640474436813129e-01
7.915384615384615241e-01 6.609640474436813129e-01
7.948461538461537579e-01 6.609640474436813129e-01
7.981538461538461027e-01 6.609640474436813129e-01
8.014615384615384475e-01 6.609640474436813129e-01
8.047692307692306812e-01 6.609640474436813129e-01
8.080769230769230260e-01 6.609640474436813129e-01
8.113846153846153708e-01 6.609640474436813129e-01
8.146923076923076046e-01 6.609640474436813129e-01
8.179999999999999494e-01 6.609640474436813129e-01
8.213076923076922942e-01 6.609640474436813129e-01
8.246153846153845279e-01 6.609640474436813129e-01
8.279230769230768727e-01 6.609640474436813129e-01
8.312307692307692175e-01 6.609640474436813129e-01
8.345384615384614513e-01 6.609640474436813129e-01
8.378461538461537961e-01 6.609640474436813129e-01
8.411538461538461409e-01 6.609640474436813129e-01
8.444615384615383746e-01 6.609640474436813129e-01
8.477692307692307194e-01 6.609640474436813129e-01
8.510769230769230642e-01 6.609640474436813129e-01
8.543846153846152980e-01 6.609640474436813129e-01
8.576923076923076428e-01 6.609640474436813129e-01
8.609999999999999876e-01 6.609640474436813129e-01
8.643076923076922213e-01 6.609640474436813129e-01
8.676153846153845661e-01 6.609640474436813129e-01
8.709230769230769109e-01 6.609640474436813129e-01
8.742307692307691447e-01 6.609640474436813129e-01
8.775384615384614895e-01 6.609640474436813129e-01
8.808461538461538343e-01 6.609640474436813129e-01
8.841538461538460680e-01 6.609640474436813129e-01
8.874615384615384128e-01 6.609640474436813129e-01
8.907692307692307576e-01 6.609640474436813129e-01
8.940769230769229914e-01 6.609640474436813129e-01
8.973846153846153362e-01 6.609640474436813129e-01
9.006923076923076810e-01 6.609640474436813129e-01
9.039999999999999147e-01 6.609640474436813129e-01
9.073076923076922595e-01 6.609640474436813129e-01
9.106153846153846043e-01 6.609640474436813129e-01
9.139230769230768381e-01 6.609640474436813129e-01
9.172307692307691829e-01 6.609640474436813129e-01
9.205384615384615277e-01 6.609640474436813129e-01
9.238461538461537614e-01 6.609640474436813129e-01
9.271538461538461062e-01 6.609640474436813129e-01
9.304615384615384510e-01 6.609640474436813129e-01
9.337692307692306848e-01 6.609640474436813129e-01
9.370769230769230296e-01 6.609640474436813129e-01
9.403846153846153744e-01 6.609640474436813129e-01
9.436923076923076081e-01 6.609640474436813129e-01
9.469999999999999529e-01 6.609640474436813129e-01
9.503076923076922977e-01 6.609640474436813129e-01
9.536153846153845315e-01 6.609640474436813129e-01
9.569230769230768763e-01 6.609640474436813129e-01
9.602307692307692211e-01 6.609640474436813129e-01
9.635384615384614548e-01 6.609640474436813129e-01
9.668461538461537996e-01 6.609640474436813129e-01
9.701538461538461444e-01 6.609640474436813129e-01
9.734615384615383782e-01 6.609640474436813129e-01
9.767692307692307230e-01 6.609640474436813129e-01
9.800769230769230678e-01 6.609640474436813129e-01
9.833846153846153015e-01 6.609640474436813129e-01
9.866923076923076463e-01 6.609640474436813129e-01
9.899999999999999911e-01 6.609640474436813129e-01


==> imgs/dat/pt_D1_0.1.dat <==
4.555555555555556024e-01 1.742399169397861547e+00


==> imgs/dat/pt_D1_0.2.dat <==
3.874999999999999556e-01 1.359114515792310351e+00


==> imgs/dat/pt_D1_0.4.dat <==
1.833333333333333204e-01 1.398978112027677412e+00


==> imgs/dat/seq_D1_0.1.dat <==
1.000000000000000021e-03 6.224316283865276134e+00
4.307692307692307515e-03 5.170858681907020582e+00
7.615384615384615009e-03 4.759857832896017271e+00
1.092307692307692424e-02 4.499662583183480891e+00
1.423076923076923087e-02 4.308845412677666076e+00
1.753846153846153749e-02 4.158091135853451803e+00
2.084615384615384759e-02 4.033461622258886159e+00
2.415384615384615422e-02 3.927225768490008484e+00
2.746153846153846084e-02 3.834646010921272108e+00
3.076923076923076747e-02 3.752608048048459821e+00
3.407692307692307410e-02 3.678954698658313482e+00
3.738461538461538419e-02 3.612129891132931814e+00
4.069230769230769429e-02 3.550974186878809391e+00
4.399999999999999745e-02 3.494600474546627922e+00
4.730769230769230754e-02 3.442314842822521204e+00
5.061538461538461070e-02 3.393564256068201779e+00
5.392307692307692080e-02 3.347900825930510749e+00
5.723076923076923089e-02 3.304956737381806509e+00
6.053846153846153405e-02 3.264426230182079003e+00
6.384615384615384415e-02 3.226052379818678872e+00
6.715384615384614730e-02 3.189617221121102464e+00
7.046153846153846434e-02 3.154934248887350190e+00
7.376923076923076750e-02 3.121842640426756965e+00
7.707692307692307065e-02 3.090202746338218454e+00
8.038461538461538769e-02 3.059892529451699872e+00
8.369230769230769085e-02 3.030804722310652455e+00
8.699999999999999400e-02 3.002844535940912163e+00
9.030769230769229716e-02 2.975927796380796408e+00
9.361538461538461420e-02 2.949979416578957903e+00
9.692307692307691736e-02 2.924932133742182749e+00
1.002307692307692205e-01 2.900725458651755240e+00
1.035384615384615375e-01 2.877304795630663659e+00
1.068461538461538407e-01 2.854620700945126099e+00
1.101538461538461439e-01 2.832628254303694249e+00
1.134615384615384609e-01 2.811286523367539480e+00
1.167692307692307641e-01 2.790558105228089225e+00
1.200769230769230672e-01 2.770408731946868208e+00
1.233846153846153842e-01 2.750806929708362158e+00
1.266923076923076874e-01 2.731723723072644994e+00
1.300000000000000044e-01 2.713132377351048952e+00
1.333076923076922937e-01 2.695008173355737391e+00
1.366153846153846108e-01 2.677328209760769351e+00
1.399230769230769278e-01 2.660071229110079205e+00
1.432307692307692171e-01 2.643217464156425667e+00
1.465384615384615341e-01 2.626748501745479913e+00
1.498461538461538511e-01 2.610647161894651180e+00
1.531538461538461404e-01 2.594897390075570964e+00
1.564615384615384575e-01 2.579484161007072451e+00
1.597692307692307745e-01 2.564393392513498515e+00
1.630769230769230638e-01 2.549611868210541310e+00
1.663846153846153808e-01 2.535127167954833283e+00
1.696923076923076701e-01 2.520927605140131256e+00
1.729999999999999871e-01 2.507002170046913836e+00
1.763076923076923042e-01 2.493340478557369622e+00
1.796153846153845934e-01 2.479932725637310043e+00
1.829230769230769105e-01 2.466769643062994177e+00
1.862307692307692275e-01 2.453842460936353831e+00
1.895384615384615168e-01 2.441142872588371482e+00
1.928461538461538338e-01 2.428663002518852920e+00
1.961538461538461509e-01 2.416395377062712235e+00
1.994615384615384401e-01 2.404332897509175115e+00
2.027692307692307572e-01 2.392468815431796347e+00
2.060769230769230742e-01 2.380796710014633000e+00
2.093846153846153635e-01 2.369310467183824986e+00
2.126923076923076805e-01 2.358004260374787719e+00
2.159999999999999976e-01 2.346872532783542020e+00
2.193076923076922868e-01 2.335909980966845989e+00
2.226153846153846039e-01 2.325111539669959981e+00
2.259230769230769209e-01 2.314472367773396932e+00
2.292307692307692102e-01 2.303987835261060546e+00
2.325384615384615272e-01 2.293653511121968691e+00
2.358461538461538443e-01 2.283465152106433749e+00
2.391538461538461335e-01 2.273418692265290364e+00
2.424615384615384506e-01 2.263510233207634226e+00
2.457692307692307676e-01 2.253736035018643946e+00
2.490769230769230569e-01 2.244092507784539503e+00
2.523846153846153739e-01 2.234576203676612582e+00
2.556923076923076632e-01 2.225183809550649983e+00
2.590000000000000080e-01 2.215912140021999210e+00
2.623076923076922973e-01 2.206758130980055022e+00
2.656153846153845866e-01 2.197718833509128888e+00
2.689230769230769313e-01 2.188791408185523313e+00
2.722307692307692206e-01 2.179973119723206842e+00
2.755384615384615099e-01 2.171261331942841544e+00
2.788461538461538547e-01 2.162653503040992575e+00
2.821538461538461440e-01 2.154147181138295064e+00
2.854615384615384333e-01 2.145740000087059229e+00
2.887692307692307780e-01 2.137429675520384986e+00
2.920769230769230673e-01 2.129214001126277900e+00
2.953846153846153566e-01 2.121090845131563096e+00
2.986923076923077014e-01 2.113058146981583452e+00
3.019999999999999907e-01 2.105113914202736858e+00
3.053076923076922800e-01 2.097256219435905678e+00
3.086153846153846247e-01 2.089483197629731670e+00
3.119230769230769140e-01 2.081793043383504571e+00
3.152307692307692033e-01 2.074184008430199011e+00
3.185384615384615481e-01 2.066654399250882790e+00
3.218461538461538374e-01 2.059202574812351472e+00
3.251538461538461267e-01 2.051826944420426013e+00
3.284615384615384159e-01 2.044525965681895929e+00
3.317692307692307607e-01 2.037298142568571890e+00
3.350769230769230500e-01 2.030142023577369059e+00
3.383846153846153393e-01 2.023056199980760361e+00
3.416923076923076841e-01 2.016039304162331902e+00
3.449999999999999734e-01 2.009090008032510699e+00
3.483076923076922626e-01 2.002207021519881280e+00
3.516153846153846074e-01 1.995389091133804804e+00
3.549230769230768967e-01 1.988634998594331016e+00
3.582307692307691860e-01 1.981943559525658483e+00
3.615384615384615308e-01 1.975313622209641240e+00
3.648461538461538201e-01 1.968744066396058923e+00
3.681538461538461093e-01 1.962233802166573060e+00
3.714615384615384541e-01 1.955781768849494728e+00
3.747692307692307434e-01 1.949386933982656167e+00
3.780769230769230327e-01 1.943048292321850834e+00
3.813846153846153775e-01 1.936764864892461135e+00
3.846923076923076668e-01 1.930535698082035845e+00
3.879999999999999560e-01 1.924359862771712448e+00
3.913076923076923008e-01 1.918236453504507999e+00
3.946153846153845901e-01 1.912164587688614192e+00
3.979230769230768794e-01 1.906143404833944732e+00
4.012307692307692242e-01 1.900172065820283418e+00
4.045384615384615135e-01 1.894249752195475311e+00
4.078461538461538027e-01 1.888375665502192824e+00
4.111538461538461475e-01 1.882549026631895828e+00
4.144615384615384368e-01 1.876769075204670845e+00
4.177692307692307261e-01 1.871035068973721849e+00
4.210769230769230709e-01 1.865346283253344062e+00
4.243846153846153602e-01 1.859702010369275404e+00
4.276923076923076494e-01 1.854101559130387544e+00
4.309999999999999942e-01 1.848544254320727109e+00
4.343076923076922835e-01 1.843029436210975813e+00
4.376153846153845728e-01 1.837556460088441757e+00
4.409230769230769176e-01 1.832124695804749459e+00
4.442307692307692069e-01 1.826733527340431262e+00
4.475384615384614961e-01 1.821382352385669146e+00
4.508461538461538409e-01 1.816070581936474193e+00
4.541538461538461302e-01 1.810797639905624257e+00
4.574615384615384195e-01 1.805562962747720546e+00
4.607692307692307643e-01 1.800365999097748304e+00
4.640769230769230536e-01 1.795206209422568255e+00
4.673846153846153428e-01 1.790083065684780594e+00
4.706923076923076876e-01 1.784996051018443719e+00
4.739999999999999769e-01 1.779944659416146768e+00
4.773076923076922662e-01 1.774928395426962791e+00
4.806153846153846110e-01 1.769946773864832679e+00
4.839230769230769003e-01 1.764999319526947996e+00
4.872307692307691895e-01 1.760085566921727462e+00
4.905384615384615343e-01 1.755205060005994966e+00
4.938461538461538236e-01 1.750357351930989624e+00
4.971538461538461129e-01 1.745542004796852842e+00
5.004615384615384022e-01 1.740758589415256408e+00
5.037692307692307470e-01 1.736006685079848788e+00
5.070769230769230917e-01 1.731285879344212963e+00
5.103846153846153255e-01 1.726595767807044490e+00
5.136923076923076703e-01 1.721935953904264460e+00
5.170000000000000151e-01 1.717306048707808896e+00
5.203076923076922489e-01 1.712705670730830798e+00
5.236153846153845937e-01 1.708134445739075469e+00
5.269230769230769384e-01 1.703592006568196648e+00
5.302307692307691722e-01 1.699077992946785409e+00
5.335384615384615170e-01 1.694592051324904869e+00
5.368461538461538618e-01 1.690133834707922222e+00
5.401538461538460956e-01 1.685703002495444913e+00
5.434615384615384404e-01 1.681299220325171540e+00
5.467692307692307851e-01 1.676922159921483191e+00
5.500769230769230189e-01 1.672571498948598911e+00
5.533846153846153637e-01 1.668246920868132310e+00
5.566923076923077085e-01 1.663948114800895439e+00
5.599999999999999423e-01 1.660964047443681091e+00
5.633076923076922871e-01 1.660964047443681091e+00
5.666153846153846319e-01 1.660964047443681091e+00
5.699230769230768656e-01 1.660964047443681091e+00
5.732307692307692104e-01 1.660964047443681091e+00
5.765384615384615552e-01 1.660964047443681091e+00
5.798461538461537890e-01 1.660964047443681091e+00
5.831538461538461338e-01 1.660964047443681091e+00
5.864615384615384786e-01 1.660964047443681091e+00
5.897692307692307123e-01 1.660964047443681091e+00
5.930769230769230571e-01 1.660964047443681091e+00
5.963846153846154019e-01 1.660964047443681091e+00
5.996923076923076357e-01 1.660964047443681091e+00
6.029999999999999805e-01 1.660964047443681091e+00
6.063076923076923253e-01 1.660964047443681091e+00
6.096153846153845590e-01 1.660964047443681091e+00
6.129230769230769038e-01 1.660964047443681091e+00
6.162307692307692486e-01 1.660964047443681091e+00
6.195384615384614824e-01 1.660964047443681091e+00
6.228461538461538272e-01 1.660964047443681091e+00
6.261538461538461720e-01 1.660964047443681091e+00
6.294615384615384057e-01 1.660964047443681091e+00
6.327692307692307505e-01 1.660964047443681091e+00
6.360769230769230953e-01 1.660964047443681091e+00
6.393846153846153291e-01 1.660964047443681091e+00
6.426923076923076739e-01 1.660964047443681091e+00
6.459999999999999076e-01 1.660964047443681091e+00
6.493076923076922524e-01 1.660964047443681091e+00
6.526153846153845972e-01 1.660964047443681091e+00
6.559230769230768310e-01 1.660964047443681091e+00
6.592307692307691758e-01 1.660964047443681091e+00
6.625384615384615206e-01 1.660964047443681091e+00
6.658461538461537543e-01 1.660964047443681091e+00
6.691538461538460991e-01 1.660964047443681091e+00
6.724615384615384439e-01 1.660964047443681091e+00
6.757692307692306777e-01 1.660964047443681091e+00
6.790769230769230225e-01 1.660964047443681091e+00
6.823846153846153673e-01 1.660964047443681091e+00
6.856923076923076010e-01 1.660964047443681091e+00
6.889999999999999458e-01 1.660964047443681091e+00
6.923076923076922906e-01 1.660964047443681091e+00
6.956153846153845244e-01 1.660964047443681091e+00
6.989230769230768692e-01 1.660964047443681091e+00
7.022307692307692140e-01 1.660964047443681091e+00
7.055384615384614477e-01 1.660964047443681091e+00
7.088461538461537925e-01 1.660964047443681091e+00
7.121538461538461373e-01 1.660964047443681091e+00
7.154615384615383711e-01 1.660964047443681091e+00
7.187692307692307159e-01 1.660964047443681091e+00
7.220769230769230607e-01 1.660964047443681091e+00
7.253846153846152944e-01 1.660964047443681091e+00
7.286923076923076392e-01 1.660964047443681091e+00
7.319999999999999840e-01 1.660964047443681091e+00
7.353076923076922178e-01 1.660964047443681091e+00
7.386153846153845626e-01 1.660964047443681091e+00
7.419230769230769074e-01 1.660964047443681091e+00
7.452307692307691411e-01 1.660964047443681091e+00
7.485384615384614859e-01 1.660964047443681091e+00
7.518461538461538307e-01 1.660964047443681091e+00
7.551538461538460645e-01 1.660964047443681091e+00
7.584615384615384093e-01 1.660964047443681091e+00
7.617692307692307541e-01 1.660964047443681091e+00
7.650769230769229878e-01 1.660964047443681091e+00
7.683846153846153326e-01 1.660964047443681091e+00
7.716923076923076774e-01 1.660964047443681091e+00
7.749999999999999112e-01 1.660964047443681091e+00
7.783076923076922560e-01 1.660964047443681091e+00
7.816153846153846008e-01 1.660964047443681091e+00
7.849230769230768345e-01 1.660964047443681091e+00
7.882307692307691793e-01 1.660964047443681091e+00
7.915384615384615241e-01 1.660964047443681091e+00
7.948461538461537579e-01 1.660964047443681091e+00
7.981538461538461027e-01 1.660964047443681091e+00
8.014615384615384475e-01 1.660964047443681091e+00
8.047692307692306812e-01 1.660964047443681091e+00
8.080769230769230260e-01 1.660964047443681091e+00
8.113846153846153708e-01 1.660964047443681091e+00
8.146923076923076046e-01 1.660964047443681091e+00
8.179999999999999494e-01 1.660964047443681091e+00
8.213076923076922942e-01 1.660964047443681091e+00
8.246153846153845279e-01 1.660964047443681091e+00
8.279230769230768727e-01 1.660964047443681091e+00
8.312307692307692175e-01 1.660964047443681091e+00
8.345384615384614513e-01 1.660964047443681091e+00
8.378461538461537961e-01 1.660964047443681091e+00
8.411538461538461409e-01 1.660964047443681091e+00
8.444615384615383746e-01 1.660964047443681091e+00
8.477692307692307194e-01 1.660964047443681091e+00
8.510769230769230642e-01 1.660964047443681091e+00
8.543846153846152980e-01 1.660964047443681091e+00
8.576923076923076428e-01 1.660964047443681091e+00
8.609999999999999876e-01 1.660964047443681091e+00
8.643076923076922213e-01 1.660964047443681091e+00
8.676153846153845661e-01 1.660964047443681091e+00
8.709230769230769109e-01 1.660964047443681091e+00
8.742307692307691447e-01 1.660964047443681091e+00
8.775384615384614895e-01 1.660964047443681091e+00
8.808461538461538343e-01 1.660964047443681091e+00
8.841538461538460680e-01 1.660964047443681091e+00
8.874615384615384128e-01 1.660964047443681091e+00
8.907692307692307576e-01 1.660964047443681091e+00
8.940769230769229914e-01 1.660964047443681091e+00
8.973846153846153362e-01 1.660964047443681091e+00
9.006923076923076810e-01 1.660964047443681091e+00
9.039999999999999147e-01 1.660964047443681091e+00
9.073076923076922595e-01 1.660964047443681091e+00
9.106153846153846043e-01 1.660964047443681091e+00
9.139230769230768381e-01 1.660964047443681091e+00
9.172307692307691829e-01 1.660964047443681091e+00
9.205384615384615277e-01 1.660964047443681091e+00
9.238461538461537614e-01 1.660964047443681091e+00
9.271538461538461062e-01 1.660964047443681091e+00
9.304615384615384510e-01 1.660964047443681091e+00
9.337692307692306848e-01 1.660964047443681091e+00
9.370769230769230296e-01 1.660964047443681091e+00
9.403846153846153744e-01 1.660964047443681091e+00
9.436923076923076081e-01 1.660964047443681091e+00
9.469999999999999529e-01 1.660964047443681091e+00
9.503076923076922977e-01 1.660964047443681091e+00
9.536153846153845315e-01 1.660964047443681091e+00
9.569230769230768763e-01 1.660964047443681091e+00
9.602307692307692211e-01 1.660964047443681091e+00
9.635384615384614548e-01 1.660964047443681091e+00
9.668461538461537996e-01 1.660964047443681091e+00
9.701538461538461444e-01 1.660964047443681091e+00
9.734615384615383782e-01 1.660964047443681091e+00
9.767692307692307230e-01 1.660964047443681091e+00
9.800769230769230678e-01 1.660964047443681091e+00
9.833846153846153015e-01 1.660964047443681091e+00
9.866923076923076463e-01 1.660964047443681091e+00
9.899999999999999911e-01 1.660964047443681091e+00


==> imgs/dat/seq_D1_0.2.dat <==
1.000000000000000021e-03 5.784927804165473475e+00
4.307692307692307515e-03 4.731470202207217923e+00
7.615384615384615009e-03 4.320469353196215501e+00
1.092307692307692424e-02 4.060274103483679120e+00
1.423076923076923087e-02 3.869456932977863417e+00
1.753846153846153749e-02 3.718702656153649144e+00
2.084615384615384759e-02 3.594073142559084388e+00
2.415384615384615422e-02 3.487837288790206713e+00
2.746153846153846084e-02 3.395257531221470337e+00
3.076923076923076747e-02 3.313219568348658051e+00
3.407692307692307410e-02 3.239566218958510824e+00
3.738461538461538419e-02 3.172741411433129599e+00
4.069230769230769429e-02 3.111585707179006732e+00
4.399999999999999745e-02 3.055211994846825263e+00
4.730769230769230754e-02 3.002926363122718989e+00
5.061538461538461070e-02 2.954175776368399120e+00
5.392307692307692080e-02 2.908512346230708090e+00
5.723076923076923089e-02 2.865568257682004294e+00
6.053846153846153405e-02 2.825037750482276788e+00
6.384615384615384415e-02 2.786663900118876214e+00
6.715384615384614730e-02 2.750228741421299805e+00
7.046153846153846434e-02 2.715545769187547975e+00
7.376923076923076750e-02 2.682454160726954306e+00
7.707692307692307065e-02 2.650814266638415795e+00
8.038461538461538769e-02 2.620504049751897213e+00
8.369230769230769085e-02 2.591416242610850240e+00
8.699999999999999400e-02 2.563456056241109948e+00
9.030769230769229716e-02 2.536539316680993750e+00
9.361538461538461420e-02 2.510590936879155688e+00
9.692307692307691736e-02 2.485543654042380535e+00
1.002307692307692205e-01 2.461336978951952581e+00
1.035384615384615375e-01 2.437916315930861444e+00
1.068461538461538407e-01 2.415232221245323885e+00
1.101538461538461439e-01 2.393239774603891590e+00
1.134615384615384609e-01 2.371898043667736822e+00
1.167692307692307641e-01 2.351169625528286566e+00
1.200769230769230672e-01 2.331020252247065550e+00
1.233846153846153842e-01 2.311418450008559944e+00
1.266923076923076874e-01 2.292335243372842335e+00
1.300000000000000044e-01 2.273743897651246293e+00
1.333076923076922937e-01 2.255619693655935176e+00
1.366153846153846108e-01 2.237939730060967136e+00
1.399230769230769278e-01 2.220682749410276546e+00
1.432307692307692171e-01 2.203828984456623008e+00
1.465384615384615341e-01 2.187360022045677699e+00
1.498461538461538511e-01 2.171258682194848966e+00
1.531538461538461404e-01 2.155508910375768750e+00
1.564615384615384575e-01 2.140095681307269793e+00
1.597692307692307745e-01 2.125004912813695856e+00
1.630769230769230638e-01 2.110223388510739095e+00
1.663846153846153808e-01 2.095738688255030624e+00
1.696923076923076701e-01 2.081539125440328597e+00
1.729999999999999871e-01 2.067613690347111621e+00
1.763076923076923042e-01 2.053951998857567407e+00
1.796153846153845934e-01 2.040544245937507828e+00
1.829230769230769105e-01 2.027381163363191963e+00
1.862307692307692275e-01 2.014453981236551616e+00
1.895384615384615168e-01 2.001754392888569267e+00
1.928461538461538338e-01 1.989274522819050262e+00
1.961538461538461509e-01 1.977006897362909799e+00
1.994615384615384401e-01 1.964944417809372679e+00
2.027692307692307572e-01 1.953080335731994133e+00
2.060769230769230742e-01 1.941408230314830341e+00
2.093846153846153635e-01 1.929921987484022772e+00
2.126923076923076805e-01 1.918615780674985283e+00
2.159999999999999976e-01 1.907484053083739584e+00
2.193076923076922868e-01 1.896521501267043552e+00
2.226153846153846039e-01 1.885723059970157767e+00
2.259230769230769209e-01 1.875083888073594274e+00
2.292307692307692102e-01 1.864599355561257887e+00
2.325384615384615272e-01 1.854265031422166476e+00
2.358461538461538443e-01 1.844076672406631090e+00
2.391538461538461335e-01 1.834030212565487927e+00
2.424615384615384506e-01 1.824121753507831789e+00
2.457692307692307676e-01 1.814347555318841509e+00
2.490769230769230569e-01 1.804704028084737066e+00
2.523846153846153739e-01 1.795187723976809924e+00
2.556923076923076632e-01 1.785795329850847768e+00
2.590000000000000080e-01 1.776523660322196774e+00
2.623076923076922973e-01 1.767369651280252363e+00
2.656153846153845866e-01 1.758330353809326674e+00
2.689230769230769313e-01 1.749402928485720654e+00
2.722307692307692206e-01 1.740584640023404628e+00
2.755384615384615099e-01 1.731872852243039329e+00
2.788461538461538547e-01 1.723265023341190361e+00
2.821538461538461440e-01 1.714758701438492849e+00
2.854615384615384333e-01 1.706351520387257015e+00
2.887692307692307780e-01 1.698041195820582772e+00
2.920769230769230673e-01 1.689825521426475463e+00
2.953846153846153566e-01 1.681702365431760882e+00
2.986923076923077014e-01 1.673669667281781237e+00
3.019999999999999907e-01 1.665725434502934421e+00
3.053076923076922800e-01 1.657867739736103463e+00
3.086153846153846247e-01 1.650094717929929455e+00
3.119230769230769140e-01 1.642404563683702357e+00
3.152307692307692033e-01 1.634795528730396574e+00
3.185384615384615481e-01 1.627265919551080575e+00
3.218461538461538374e-01 1.619814095112549257e+00
3.251538461538461267e-01 1.612438464720623577e+00
3.284615384615384159e-01 1.605137485982093715e+00
3.317692307692307607e-01 1.597909662868769676e+00
3.350769230769230500e-01 1.590753543877566623e+00
3.383846153846153393e-01 1.583667720280957925e+00
3.416923076923076841e-01 1.576650824462529688e+00
3.449999999999999734e-01 1.569701528332708262e+00
3.483076923076922626e-01 1.562818541820078844e+00
3.516153846153846074e-01 1.556000611434002590e+00
3.549230769230768967e-01 1.549246518894528579e+00
3.582307692307691860e-01 1.542555079825856046e+00
3.615384615384615308e-01 1.535925142509838803e+00
3.648461538461538201e-01 1.529355586696256486e+00
3.681538461538461093e-01 1.522845322466770401e+00
3.714615384615384541e-01 1.516393289149692292e+00
3.747692307692307434e-01 1.509998454282853730e+00
3.780769230769230327e-01 1.503659812622048397e+00
3.813846153846153775e-01 1.497376385192658699e+00
3.846923076923076668e-01 1.491147218382233408e+00
3.879999999999999560e-01 1.484971383071910012e+00
3.913076923076923008e-01 1.478847973804705340e+00
3.946153846153845901e-01 1.472776107988811756e+00
3.979230769230768794e-01 1.466754925134142518e+00
4.012307692307692242e-01 1.460783586120481203e+00
4.045384615384615135e-01 1.454861272495672875e+00
4.078461538461538027e-01 1.448987185802390609e+00
4.111538461538461475e-01 1.443160546932093613e+00
4.144615384615384368e-01 1.437380595504868408e+00
4.177692307692307261e-01 1.431646589273919634e+00
4.210769230769230709e-01 1.425957803553541847e+00
4.243846153846153602e-01 1.420313530669472968e+00
4.276923076923076494e-01 1.414713079430585108e+00
4.309999999999999942e-01 1.409155774620924673e+00
4.343076923076922835e-01 1.403640956511173599e+00
4.376153846153845728e-01 1.398167980388639320e+00
4.409230769230769176e-01 1.392736216104947022e+00
4.442307692307692069e-01 1.387345047640628826e+00
4.475384615384614961e-01 1.381993872685866709e+00
4.508461538461538409e-01 1.376682102236671756e+00
4.541538461538461302e-01 1.371409160205821820e+00
4.574615384615384195e-01 1.366174483047918109e+00
4.607692307692307643e-01 1.360977519397945867e+00
4.640769230769230536e-01 1.355817729722765819e+00
4.673846153846153428e-01 1.350694585984978380e+00
4.706923076923076876e-01 1.345607571318641282e+00
4.739999999999999769e-01 1.340556179716344332e+00
4.773076923076922662e-01 1.335539915727160576e+00
4.806153846153846110e-01 1.330558294165030242e+00
4.839230769230769003e-01 1.325610839827145560e+00
4.872307692307691895e-01 1.320697087221925026e+00
4.905384615384615343e-01 1.315816580306192529e+00
4.938461538461538236e-01 1.310968872231187188e+00
4.971538461538461129e-01 1.306153525097050405e+00
5.004615384615384022e-01 1.301370109715453971e+00
5.037692307692307470e-01 1.296618205380046351e+00
5.070769230769230917e-01 1.291897399644410749e+00
5.103846153846153255e-01 1.287207288107242054e+00
5.136923076923076703e-01 1.282547474204462024e+00
5.170000000000000151e-01 1.277917569008006460e+00
5.203076923076922489e-01 1.273317191031028361e+00
5.236153846153845937e-01 1.268745966039273254e+00
5.269230769230769384e-01 1.264203526868394212e+00
5.302307692307691722e-01 1.259689513246982973e+00
5.335384615384615170e-01 1.255203571625102432e+00
5.368461538461538618e-01 1.250745355008119786e+00
5.401538461538460956e-01 1.246314522795642477e+00
5.434615384615384404e-01 1.241910740625369103e+00
5.467692307692307851e-01 1.237533680221680754e+00
5.500769230769230189e-01 1.233183019248796475e+00
5.533846153846153637e-01 1.228858441168329874e+00
5.566923076923077085e-01 1.224559635101093003e+00
5.599999999999999423e-01 1.220286295692990741e+00
5.633076923076922871e-01 1.216038122984864911e+00
5.666153846153846319e-01 1.211814822286150894e+00
5.699230769230768656e-01 1.207616104052208206e+00
5.732307692307692104e-01 1.203441683765201109e+00
5.765384615384615552e-01 1.199291281818408939e+00
5.798461538461537890e-01 1.195164623403841775e+00
5.831538461538461338e-01 1.191061438403054229e+00
5.864615384615384786e-01 1.186981461281048977e+00
5.897692307692307123e-01 1.182924430983159692e+00
5.930769230769230571e-01 1.178890090834821436e+00
5.963846153846154019e-01 1.174878188444126614e+00
5.996923076923076357e-01 1.170888475607074986e+00
6.029999999999999805e-01 1.166920708215431590e+00
6.063076923076923253e-01 1.162974646167103110e+00
6.096153846153845590e-01 1.160964047443681091e+00
6.129230769230769038e-01 1.160964047443681091e+00
6.162307692307692486e-01 1.160964047443681091e+00
6.195384615384614824e-01 1.160964047443681091e+00
6.228461538461538272e-01 1.160964047443681091e+00
6.261538461538461720e-01 1.160964047443681091e+00
6.294615384615384057e-01 1.160964047443681091e+00
6.327692307692307505e-01 1.160964047443681091e+00
6.360769230769230953e-01 1.160964047443681091e+00
6.393846153846153291e-01 1.160964047443681091e+00
6.426923076923076739e-01 1.160964047443681091e+00
6.459999999999999076e-01 1.160964047443681091e+00
6.493076923076922524e-01 1.160964047443681091e+00
6.526153846153845972e-01 1.160964047443681091e+00
6.559230769230768310e-01 1.160964047443681091e+00
6.592307692307691758e-01 1.160964047443681091e+00
6.625384615384615206e-01 1.160964047443681091e+00
6.658461538461537543e-01 1.160964047443681091e+00
6.691538461538460991e-01 1.160964047443681091e+00
6.724615384615384439e-01 1.160964047443681091e+00
6.757692307692306777e-01 1.160964047443681091e+00
6.790769230769230225e-01 1.160964047443681091e+00
6.823846153846153673e-01 1.160964047443681091e+00
6.856923076923076010e-01 1.160964047443681091e+00
6.889999999999999458e-01 1.160964047443681091e+00
6.923076923076922906e-01 1.160964047443681091e+00
6.956153846153845244e-01 1.160964047443681091e+00
6.989230769230768692e-01 1.160964047443681091e+00
7.022307692307692140e-01 1.160964047443681091e+00
7.055384615384614477e-01 1.160964047443681091e+00
7.088461538461537925e-01 1.160964047443681091e+00
7.121538461538461373e-01 1.160964047443681091e+00
7.154615384615383711e-01 1.160964047443681091e+00
7.187692307692307159e-01 1.160964047443681091e+00
7.220769230769230607e-01 1.160964047443681091e+00
7.253846153846152944e-01 1.160964047443681091e+00
7.286923076923076392e-01 1.160964047443681091e+00
7.319999999999999840e-01 1.160964047443681091e+00
7.353076923076922178e-01 1.160964047443681091e+00
7.386153846153845626e-01 1.160964047443681091e+00
7.419230769230769074e-01 1.160964047443681091e+00
7.452307692307691411e-01 1.160964047443681091e+00
7.485384615384614859e-01 1.160964047443681091e+00
7.518461538461538307e-01 1.160964047443681091e+00
7.551538461538460645e-01 1.160964047443681091e+00
7.584615384615384093e-01 1.160964047443681091e+00
7.617692307692307541e-01 1.160964047443681091e+00
7.650769230769229878e-01 1.160964047443681091e+00
7.683846153846153326e-01 1.160964047443681091e+00
7.716923076923076774e-01 1.160964047443681091e+00
7.749999999999999112e-01 1.160964047443681091e+00
7.783076923076922560e-01 1.160964047443681091e+00
7.816153846153846008e-01 1.160964047443681091e+00
7.849230769230768345e-01 1.160964047443681091e+00
7.882307692307691793e-01 1.160964047443681091e+00
7.915384615384615241e-01 1.160964047443681091e+00
7.948461538461537579e-01 1.160964047443681091e+00
7.981538461538461027e-01 1.160964047443681091e+00
8.014615384615384475e-01 1.160964047443681091e+00
8.047692307692306812e-01 1.160964047443681091e+00
8.080769230769230260e-01 1.160964047443681091e+00
8.113846153846153708e-01 1.160964047443681091e+00
8.146923076923076046e-01 1.160964047443681091e+00
8.179999999999999494e-01 1.160964047443681091e+00
8.213076923076922942e-01 1.160964047443681091e+00
8.246153846153845279e-01 1.160964047443681091e+00
8.279230769230768727e-01 1.160964047443681091e+00
8.312307692307692175e-01 1.160964047443681091e+00
8.345384615384614513e-01 1.160964047443681091e+00
8.378461538461537961e-01 1.160964047443681091e+00
8.411538461538461409e-01 1.160964047443681091e+00
8.444615384615383746e-01 1.160964047443681091e+00
8.477692307692307194e-01 1.160964047443681091e+00
8.510769230769230642e-01 1.160964047443681091e+00
8.543846153846152980e-01 1.160964047443681091e+00
8.576923076923076428e-01 1.160964047443681091e+00
8.609999999999999876e-01 1.160964047443681091e+00
8.643076923076922213e-01 1.160964047443681091e+00
8.676153846153845661e-01 1.160964047443681091e+00
8.709230769230769109e-01 1.160964047443681091e+00
8.742307692307691447e-01 1.160964047443681091e+00
8.775384615384614895e-01 1.160964047443681091e+00
8.808461538461538343e-01 1.160964047443681091e+00
8.841538461538460680e-01 1.160964047443681091e+00
8.874615384615384128e-01 1.160964047443681091e+00
8.907692307692307576e-01 1.160964047443681091e+00
8.940769230769229914e-01 1.160964047443681091e+00
8.973846153846153362e-01 1.160964047443681091e+00
9.006923076923076810e-01 1.160964047443681091e+00
9.039999999999999147e-01 1.160964047443681091e+00
9.073076923076922595e-01 1.160964047443681091e+00
9.106153846153846043e-01 1.160964047443681091e+00
9.139230769230768381e-01 1.160964047443681091e+00
9.172307692307691829e-01 1.160964047443681091e+00
9.205384615384615277e-01 1.160964047443681091e+00
9.238461538461537614e-01 1.160964047443681091e+00
9.271538461538461062e-01 1.160964047443681091e+00
9.304615384615384510e-01 1.160964047443681091e+00
9.337692307692306848e-01 1.160964047443681091e+00
9.370769230769230296e-01 1.160964047443681091e+00
9.403846153846153744e-01 1.160964047443681091e+00
9.436923076923076081e-01 1.160964047443681091e+00
9.469999999999999529e-01 1.160964047443681091e+00
9.503076923076922977e-01 1.160964047443681091e+00
9.536153846153845315e-01 1.160964047443681091e+00
9.569230769230768763e-01 1.160964047443681091e+00
9.602307692307692211e-01 1.160964047443681091e+00
9.635384615384614548e-01 1.160964047443681091e+00
9.668461538461537996e-01 1.160964047443681091e+00
9.701538461538461444e-01 1.160964047443681091e+00
9.734615384615383782e-01 1.160964047443681091e+00
9.767692307692307230e-01 1.160964047443681091e+00
9.800769230769230678e-01 1.160964047443681091e+00
9.833846153846153015e-01 1.160964047443681091e+00
9.866923076923076463e-01 1.160964047443681091e+00
9.899999999999999911e-01 1.160964047443681091e+00


==> imgs/dat/seq_D1_0.4.dat <==
1.000000000000000021e-03 5.392726234079271208e+00
4.307692307692307515e-03 4.339268632121015656e+00
7.615384615384615009e-03 3.928267783110012790e+00
1.092307692307692424e-02 3.668072533397476409e+00
1.423076923076923087e-02 3.477255362891661594e+00
1.753846153846153749e-02 3.326501086067446877e+00
2.084615384615384759e-02 3.201871572472881677e+00
2.415384615384615422e-02 3.095635718704004002e+00
2.746153846153846084e-02 3.003055961135267626e+00
3.076923076923076747e-02 2.921017998262455340e+00
3.407692307692307410e-02 2.847364648872308557e+00
3.738461538461538419e-02 2.780539841346926888e+00
4.069230769230769429e-02 2.719384137092804465e+00
4.399999999999999745e-02 2.663010424760622996e+00
4.730769230769230754e-02 2.610724793036516278e+00
5.061538461538461070e-02 2.561974206282196853e+00
5.392307692307692080e-02 2.516310776144505823e+00
5.723076923076923089e-02 2.473366687595801583e+00
6.053846153846153405e-02 2.432836180396074077e+00
6.384615384615384415e-02 2.394462330032673947e+00
6.715384615384614730e-02 2.358027171335097538e+00
7.046153846153846434e-02 2.323344199101345264e+00
7.376923076923076750e-02 2.290252590640752040e+00
7.707692307692307065e-02 2.258612696552213084e+00
8.038461538461538769e-02 2.228302479665694946e+00
8.369230769230769085e-02 2.199214672524647529e+00
8.699999999999999400e-02 2.171254486154907237e+00
9.030769230769229716e-02 2.144337746594791483e+00
9.361538461538461420e-02 2.118389366792952977e+00
9.692307692307691736e-02 2.093342083956177824e+00
1.002307692307692205e-01 2.069135408865750314e+00
1.035384615384615375e-01 2.045714745844658733e+00
1.068461538461538407e-01 2.023030651159121174e+00
1.101538461538461439e-01 2.001038204517689323e+00
1.134615384615384609e-01 1.979696473581534555e+00
1.167692307692307641e-01 1.958968055442084300e+00
1.200769230769230672e-01 1.938818682160862839e+00
1.233846153846153842e-01 1.919216879922357233e+00
1.266923076923076874e-01 1.900133673286640068e+00
1.300000000000000044e-01 1.881542327565044026e+00
1.333076923076922937e-01 1.863418123569732465e+00
1.366153846153846108e-01 1.845738159974764425e+00
1.399230769230769278e-01 1.828481179324074279e+00
1.432307692307692171e-01 1.811627414370420741e+00
1.465384615384615341e-01 1.795158451959475432e+00
1.498461538461538511e-01 1.779057112108646255e+00
1.531538461538461404e-01 1.763307340289566039e+00
1.564615384615384575e-01 1.747894111221067526e+00
1.597692307692307745e-01 1.732803342727493590e+00
1.630769230769230638e-01 1.718021818424536828e+00
1.663846153846153808e-01 1.703537118168827913e+00
1.696923076923076701e-01 1.689337555354126330e+00
1.729999999999999871e-01 1.675412120260908910e+00
1.763076923076923042e-01 1.661750428771365140e+00
1.796153846153845934e-01 1.648342675851305339e+00
1.829230769230769105e-01 1.635179593276989696e+00
1.862307692307692275e-01 1.622252411150349127e+00
1.895384615384615168e-01 1.609552822802366778e+00
1.928461538461538338e-01 1.597072952732847995e+00
1.961538461538461509e-01 1.584805327276707310e+00
1.994615384615384401e-01 1.572742847723170190e+00
2.027692307692307572e-01 1.560878765645791422e+00
2.060769230769230742e-01 1.549206660228627852e+00
2.093846153846153635e-01 1.537720417397820061e+00
2.126923076923076805e-01 1.526414210588782794e+00
2.159999999999999976e-01 1.515282482997537095e+00
2.193076923076922868e-01 1.504319931180841063e+00
2.226153846153846039e-01 1.493521489883955056e+00
2.259230769230769209e-01 1.482882317987391785e+00
2.292307692307692102e-01 1.472397785475055620e+00
2.325384615384615272e-01 1.462063461335963765e+00
2.358461538461538443e-01 1.451875102320428601e+00
2.391538461538461335e-01 1.441828642479285438e+00
2.424615384615384506e-01 1.431920183421629300e+00
2.457692307692307676e-01 1.422145985232639021e+00
2.490769230769230569e-01 1.412502457998534577e+00
2.523846153846153739e-01 1.402986153890607657e+00
2.556923076923076632e-01 1.393593759764645057e+00
2.590000000000000080e-01 1.384322090235994285e+00
2.623076923076922973e-01 1.375168081194050096e+00
2.656153846153845866e-01 1.366128783723124185e+00
2.689230769230769313e-01 1.357201358399518165e+00
2.722307692307692206e-01 1.348383069937202139e+00
2.755384615384615099e-01 1.339671282156836840e+00
2.788461538461538547e-01 1.331063453254987650e+00
2.821538461538461440e-01 1.322557131352290138e+00
2.854615384615384333e-01 1.314149950301054526e+00
2.887692307692307780e-01 1.305839625734380061e+00
2.920769230769230673e-01 1.297623951340272752e+00
2.953846153846153566e-01 1.289500795345558171e+00
2.986923076923077014e-01 1.281468097195578526e+00
3.019999999999999907e-01 1.273523864416731932e+00
3.053076923076922800e-01 1.265666169649900974e+00
3.086153846153846247e-01 1.257893147843726966e+00
3.119230769230769140e-01 1.250202993597499646e+00
3.152307692307692033e-01 1.242593958644194085e+00
3.185384615384615481e-01 1.235064349464878086e+00
3.218461538461538374e-01 1.227612525026346768e+00
3.251538461538461267e-01 1.220236894634421088e+00
3.284615384615384159e-01 1.212935915895891004e+00
3.317692307692307607e-01 1.205708092782567187e+00
3.350769230769230500e-01 1.198551973791364134e+00
3.383846153846153393e-01 1.191466150194755436e+00
3.416923076923076841e-01 1.184449254376326977e+00
3.449999999999999734e-01 1.177499958246505773e+00
3.483076923076922626e-01 1.170616971733876355e+00
3.516153846153846074e-01 1.163799041347799879e+00
3.549230769230768967e-01 1.157044948808326090e+00
3.582307692307691860e-01 1.150353509739653557e+00
3.615384615384615308e-01 1.143723572423636314e+00
3.648461538461538201e-01 1.137154016610053997e+00
3.681538461538461093e-01 1.130643752380568134e+00
3.714615384615384541e-01 1.124191719063489581e+00
3.747692307692307434e-01 1.117796884196651241e+00
3.780769230769230327e-01 1.111458242535845908e+00
3.813846153846153775e-01 1.105174815106456210e+00
3.846923076923076668e-01 1.098945648296030919e+00
3.879999999999999560e-01 1.092769812985707523e+00
3.913076923076923008e-01 1.086646403718503073e+00
3.946153846153845901e-01 1.080574537902609267e+00
3.979230769230768794e-01 1.074553355047939807e+00
4.012307692307692242e-01 1.068582016034278492e+00
4.045384615384615135e-01 1.062659702409470386e+00
4.078461538461538027e-01 1.056785615716187898e+00
4.111538461538461475e-01 1.050958976845890902e+00
4.144615384615384368e-01 1.045179025418665919e+00
4.177692307692307261e-01 1.039445019187716923e+00
4.210769230769230709e-01 1.033756233467339136e+00
4.243846153846153602e-01 1.028111960583270479e+00
4.276923076923076494e-01 1.022511509344382619e+00
4.309999999999999942e-01 1.016954204534722184e+00
4.343076923076922835e-01 1.011439386424970888e+00
4.376153846153845728e-01 1.005966410302436831e+00
4.409230769230769176e-01 1.000534646018744533e+00
4.442307692307692069e-01 9.951434775544263367e-01
4.475384615384614961e-01 9.897923025996642199e-01
4.508461538461538409e-01 9.844805321504691564e-01
4.541538461538461302e-01 9.792075901196194421e-01
4.574615384615384195e-01 9.739729129617155090e-01
4.607692307692307643e-01 9.687759493117433784e-01
4.640769230769230536e-01 9.636161596365633297e-01
4.673846153846153428e-01 9.584930158987756688e-01
4.706923076923076876e-01 9.534060012324387934e-01
4.739999999999999769e-01 9.483546096301418427e-01
4.773076923076922662e-01 9.433383456409579759e-01
4.806153846153846110e-01 9.383567240788277530e-01
4.839230769230769003e-01 9.334092697409430706e-01
4.872307692307691895e-01 9.284955171357225368e-01
4.905384615384615343e-01 9.236150102199900402e-01
4.938461538461538236e-01 9.187673021449846988e-01
4.971538461538461129e-01 9.139519550108479162e-01
5.004615384615384022e-01 9.091685396292515930e-01
5.037692307692307470e-01 9.044166352938438624e-01
5.070769230769230917e-01 8.996958295582082599e-01
5.103846153846153255e-01 8.950057180210395646e-01
5.136923076923076703e-01 8.903459041182596456e-01
5.170000000000000151e-01 8.857159989218039708e-01
5.203076923076922489e-01 8.811156209448258725e-01
5.236153846153845937e-01 8.765443959530705431e-01
5.269230769230769384e-01 8.720019567821917228e-01
5.302307692307691722e-01 8.674879431607804836e-01
5.335384615384615170e-01 8.630020015388999433e-01
5.368461538461538618e-01 8.585437849219172968e-01
5.401538461538460956e-01 8.541129527094398766e-01
5.434615384615384404e-01 8.497091705391666139e-01
5.467692307692307851e-01 8.453321101354782652e-01
5.500769230769230189e-01 8.409814491625939858e-01
5.533846153846153637e-01 8.366568710821274957e-01
5.566923076923077085e-01 8.323580650148905136e-01
5.599999999999999423e-01 8.280847256067880302e-01
5.633076923076922871e-01 8.238365528986624220e-01
5.666153846153846319e-01 8.196132521999484055e-01
5.699230769230768656e-01 8.154145339660056058e-01
5.732307692307692104e-01 8.112401136789986200e-01
5.765384615384615552e-01 8.070897117322063385e-01
5.798461538461537890e-01 8.029630533176391749e-01
5.831538461538461338e-01 7.988598683168517400e-01
5.864615384615384786e-01 7.947798911948464884e-01
5.897692307692307123e-01 7.907228608969572026e-01
5.930769230769230571e-01 7.866885207486191689e-01
5.963846153846154019e-01 7.826766183579241254e-01
5.996923076923076357e-01 7.786869055208724966e-01
6.029999999999999805e-01 7.747191381292289902e-01
6.063076923076923253e-01 7.707730760809005099e-01
6.096153846153845590e-01 7.668484831927514511e-01
6.129230769230769038e-01 7.629451271157769998e-01
6.162307692307692486e-01 7.590627792525604933e-01
6.195384615384614824e-01 7.552012146769403467e-01
6.228461538461538272e-01 7.513602120558134922e-01
6.261538461538461720e-01 7.475395535730126051e-01
6.294615384615384057e-01 7.437390248551872807e-01
6.327692307692307505e-01 7.399584148996264377e-01
6.360769230769230953e-01 7.361975160039649912e-01
6.393846153846153291e-01 7.324561236977116252e-01
6.426923076923076739e-01 7.287340366755422627e-01
6.459999999999999076e-01 7.250310567323090538e-01
6.493076923076922524e-01 7.213469886997045943e-01
6.526153846153845972e-01 7.176816403845399650e-01
6.559230769230768310e-01 7.140348225085786371e-01
6.592307692307691758e-01 7.104063486498862767e-01
6.625384615384615206e-01 7.067960351856484857e-01
6.658461538461537543e-01 7.032037012364098505e-01
6.691538461538460991e-01 6.996291686116973274e-01
6.724615384615384439e-01 6.960722617569831128e-01
6.757692307692306777e-01 6.925328077019482498e-01
6.790769230769230225e-01 6.890106360100104466e-01
6.823846153846153673e-01 6.855055787290771363e-01
6.856923076923076010e-01 6.820174703434903618e-01
6.889999999999999458e-01 6.785461477271257369e-01
6.923076923076922906e-01 6.750914500976176180e-01
6.956153846153845244e-01 6.716532189716732937e-01
6.989230769230768692e-01 6.682312981214461045e-01
7.022307692307692140e-01 6.648255335319414039e-01
7.055384615384614477e-01 6.614357733594207200e-01
7.088461538461537925e-01 6.609640474436812019e-01
7.121538461538461373e-01 6.609640474436812019e-01
7.154615384615383711e-01 6.609640474436812019e-01
7.187692307692307159e-01 6.609640474436812019e-01
7.220769230769230607e-01 6.609640474436812019e-01
7.253846153846152944e-01 6.609640474436812019e-01
7.286923076923076392e-01 6.609640474436812019e-01
7.319999999999999840e-01 6.609640474436812019e-01
7.353076923076922178e-01 6.609640474436812019e-01
7.386153846153845626e-01 6.609640474436812019e-01
7.419230769230769074e-01 6.609640474436812019e-01
7.452307692307691411e-01 6.609640474436812019e-01
7.485384615384614859e-01 6.609640474436812019e-01
7.518461538461538307e-01 6.609640474436812019e-01
7.551538461538460645e-01 6.609640474436812019e-01
7.584615384615384093e-01 6.609640474436812019e-01
7.617692307692307541e-01 6.609640474436812019e-01
7.650769230769229878e-01 6.609640474436812019e-01
7.683846153846153326e-01 6.609640474436812019e-01
7.716923076923076774e-01 6.609640474436812019e-01
7.749999999999999112e-01 6.609640474436812019e-01
7.783076923076922560e-01 6.609640474436812019e-01
7.816153846153846008e-01 6.609640474436812019e-01
7.849230769230768345e-01 6.609640474436812019e-01
7.882307692307691793e-01 6.609640474436812019e-01
7.915384615384615241e-01 6.609640474436812019e-01
7.948461538461537579e-01 6.609640474436812019e-01
7.981538461538461027e-01 6.609640474436812019e-01
8.014615384615384475e-01 6.609640474436812019e-01
8.047692307692306812e-01 6.609640474436812019e-01
8.080769230769230260e-01 6.609640474436812019e-01
8.113846153846153708e-01 6.609640474436812019e-01
8.146923076923076046e-01 6.609640474436812019e-01
8.179999999999999494e-01 6.609640474436812019e-01
8.213076923076922942e-01 6.609640474436812019e-01
8.246153846153845279e-01 6.609640474436812019e-01
8.279230769230768727e-01 6.609640474436812019e-01
8.312307692307692175e-01 6.609640474436812019e-01
8.345384615384614513e-01 6.609640474436812019e-01
8.378461538461537961e-01 6.609640474436812019e-01
8.411538461538461409e-01 6.609640474436812019e-01
8.444615384615383746e-01 6.609640474436812019e-01
8.477692307692307194e-01 6.609640474436812019e-01
8.510769230769230642e-01 6.609640474436812019e-01
8.543846153846152980e-01 6.609640474436812019e-01
8.576923076923076428e-01 6.609640474436812019e-01
8.609999999999999876e-01 6.609640474436812019e-01
8.643076923076922213e-01 6.609640474436812019e-01
8.676153846153845661e-01 6.609640474436812019e-01
8.709230769230769109e-01 6.609640474436812019e-01
8.742307692307691447e-01 6.609640474436812019e-01
8.775384615384614895e-01 6.609640474436812019e-01
8.808461538461538343e-01 6.609640474436812019e-01
8.841538461538460680e-01 6.609640474436812019e-01
8.874615384615384128e-01 6.609640474436812019e-01
8.907692307692307576e-01 6.609640474436812019e-01
8.940769230769229914e-01 6.609640474436812019e-01
8.973846153846153362e-01 6.609640474436812019e-01
9.006923076923076810e-01 6.609640474436812019e-01
9.039999999999999147e-01 6.609640474436812019e-01
9.073076923076922595e-01 6.609640474436812019e-01
9.106153846153846043e-01 6.609640474436812019e-01
9.139230769230768381e-01 6.609640474436812019e-01
9.172307692307691829e-01 6.609640474436812019e-01
9.205384615384615277e-01 6.609640474436812019e-01
9.238461538461537614e-01 6.609640474436812019e-01
9.271538461538461062e-01 6.609640474436812019e-01
9.304615384615384510e-01 6.609640474436812019e-01
9.337692307692306848e-01 6.609640474436812019e-01
9.370769230769230296e-01 6.609640474436812019e-01
9.403846153846153744e-01 6.609640474436812019e-01
9.436923076923076081e-01 6.609640474436812019e-01
9.469999999999999529e-01 6.609640474436812019e-01
9.503076923076922977e-01 6.609640474436812019e-01
9.536153846153845315e-01 6.609640474436812019e-01
9.569230769230768763e-01 6.609640474436812019e-01
9.602307692307692211e-01 6.609640474436812019e-01
9.635384615384614548e-01 6.609640474436812019e-01
9.668461538461537996e-01 6.609640474436812019e-01
9.701538461538461444e-01 6.609640474436812019e-01
9.734615384615383782e-01 6.609640474436812019e-01
9.767692307692307230e-01 6.609640474436812019e-01
9.800769230769230678e-01 6.609640474436812019e-01
9.833846153846153015e-01 6.609640474436812019e-01
9.866923076923076463e-01 6.609640474436812019e-01
9.899999999999999911e-01 6.609640474436812019e-01


==> imgs/mcl_jcv_sample_1/psnr_comparison.txt <==
PSNR Comparison for videoSRC02_1920x1080_30  GOP1 – Spatial Gate Activations (ref=X10)
Reference frame: 0
1-delay: 38.44 dB
2-delay: 38.46 dB
3-delay: 38.51 dB


==> imgs/mcl_jcv_sample_2/psnr_comparison.txt <==
PSNR Comparison for videoSRC20_1920x1080_25  GOP2 – Spatial Gate Activations (ref=X10)
Reference frame: 0
1-delay: 36.59 dB
2-delay: 37.40 dB
3-delay: 38.77 dB

